An Edge-Computing Reference Architecture for Real-Time Structural Health Monitoring: Design and Validation on Three In-Service Bridges

Structural health monitoring of bridge inventories is limited less by sensors or detection algorithms than by the computing architecture that turns continuous vibration streams into operational information. Centralized designs stream raw waveforms to a server, add tens of seconds of delay, scale poorly in cost, and stop working during the network disruptions that accompany the events they are meant to observe. This paper presents a reference architecture that moves anomaly detection to an edge node at the structure and transmits only compact health summaries and anomaly events. The edge tier combines a structure-specific spectrogram front end with a reconstruction-error detector trained on reference-condition windows only and a threshold calibrated per structure. The design is validated on openly licensed data from three in-service bridges of three structural forms: a steel bowstring railway bridge with a documented connection deficiency and retrofit (KW51, Leuven), a riveted steel bascule railway bridge with a verified fracture (Vanersborg, Sweden), and a prestressed concrete box-girder viaduct in normal operation across a 7-26 C temperature range (Chillon, Switzerland). The deployed detector, principal component analysis of the spectrogram, separates the pre- and post-retrofit condition of KW51 with AUC 0.925 at 98.89% specificity, holds 99.44% specificity on Chillon through the temperature range, and does not separate the pre- and post-fracture openings of Vanersborg (AUC 0.620), bounding what a generic spectrogram detector sees of a local fracture. A 34.3M-parameter masked-autoencoding Vision Transformer under the same protocol reaches AUC 0.905 on KW51 and does not exceed the linear detector. In a 4-vCPU, 4 GB container emulating the edge node, the pipeline decides in 59.0 ms mean (284.1 ms for the Transformer). Every number is regenerated from public data by the released code.

==> generated/chillon_err_anomaly.csv <==
err_pca,err_vit


==> generated/chillon_err_normal.csv <==
err_pca,err_vit
0.000458057,0.00185482
0.000435409,0.00188543
0.00049684,0.00200538
0.000429738,0.00177897
0.000443561,0.001762
0.000423785,0.00164994
0.000426896,0.00159238
0.000449729,0.00168918
0.000439846,0.00165738
0.000427507,0.00166536
0.000436801,0.00182096
0.000453218,0.00194456
0.000423725,0.00163143
0.000423846,0.00159898
0.000398723,0.00182111
0.000433592,0.00176842
0.000450184,0.00175314
0.00047022,0.00193002
0.000447845,0.00188248
0.000446455,0.0017274
0.000426845,0.00190983
0.000401233,0.00170802
0.00044387,0.00195995
0.000443382,0.0016351
0.000440472,0.00181263
0.000426831,0.00175676
0.000438734,0.00190085
0.000453876,0.00182377
0.000434609,0.00174801
0.000446726,0.00178835
0.000448393,0.00203281
0.000420125,0.00165409
0.000463541,0.00190457
0.000447994,0.00185678
0.000413159,0.00170067
0.000416711,0.00187227
0.000462025,0.00179103
0.0004311,0.00207642
0.00044486,0.0017969
0.000425928,0.00172718
0.000479377,0.00197092
0.000424884,0.00166282
0.000423364,0.00169711
0.000436955,0.00188947
0.000426353,0.00167808
0.000423741,0.00171374
0.000432459,0.00187364
0.000442444,0.00184095
0.000448671,0.00160575
0.000495114,0.00188983
0.000460217,0.00166632
0.000462203,0.00185757
0.000418032,0.00156968
0.000443674,0.00170532
0.000469839,0.00191034
0.000447174,0.00178318
0.00046309,0.00180869
0.000447616,0.00190444
0.0004047,0.00167753
0.000455128,0.00187404
0.000414648,0.00186061
0.000405619,0.00181324
0.000422021,0.00175821
0.000455666,0.00197225
0.000447137,0.00184077
0.000434494,0.00206226
0.00045964,0.00183876
0.000435075,0.00171194
0.000457625,0.00167554
0.000399964,0.00191208
0.000443483,0.00185443
0.000420019,0.00189921
0.000453277,0.00204612
0.000436796,0.00186902
0.000476751,0.00179167
0.000420494,0.0016933
0.000424424,0.00162247
0.000460248,0.00167451
0.000438736,0.00188914
0.000394699,0.00164198
0.000421881,0.00167754
0.000495865,0.00179288
0.000459805,0.00174706
0.000459138,0.00184197
0.000424831,0.0017307
0.000449132,0.00161327
0.000435528,0.00166203
0.000449663,0.0016722
0.000453763,0.00195747
0.000430936,0.00165493
0.000407836,0.00170387
0.00047286,0.00204549
0.000420584,0.00151741
0.000450915,0.0017185
0.000436206,0.00172987
0.000446382,0.00171925
0.000436264,0.00174082
0.000484582,0.00175034
0.000432029,0.0017445
0.000400931,0.00149103
0.000435426,0.00176672
0.000448073,0.00168447
0.000466417,0.00187365
0.000458726,0.00174564
0.000404545,0.00157807
0.000440085,0.00166892
0.000450242,0.00188542
0.000401993,0.00167666
0.000469882,0.0018285
0.000443887,0.00189607
0.000434835,0.00188989
0.000433867,0.00198373
0.000451933,0.00183259
0.000417412,0.00185533
0.000422574,0.0016783
0.0004373,0.00188188
0.000442728,0.00200091
0.000438677,0.00171372
0.000478384,0.00180573
0.000451608,0.00192687
0.000425019,0.00179209
0.000439584,0.00178849
0.000406232,0.00203243
0.000470414,0.00170081
0.000393906,0.00149434
0.000466012,0.00170526
0.000404422,0.0016224
0.00040291,0.00163339
0.000432388,0.00169508
0.000481611,0.00199163
0.000461452,0.00184788
0.000453831,0.00170813
0.000457403,0.00193856
0.000472497,0.00292481
0.000445525,0.00167685
0.000435165,0.00162747
0.000418162,0.00155789
0.000418885,0.00330972
0.000439248,0.00163063
0.00042748,0.00164083
0.000458582,0.00198398
0.00043497,0.00176783
0.000435112,0.00307229
0.000441673,0.00174933
0.000456523,0.00181685
0.000459129,0.00331502
0.000444944,0.00185733
0.000436261,0.00173718
0.000470747,0.00282981
0.00042013,0.0019371
0.00042568,0.00185985
0.00044903,0.00187432
0.000431127,0.00198109
0.000448885,0.00220127
0.000452376,0.00187827
0.000443889,0.00229175
0.000454579,0.00177067
0.000452666,0.00343372
0.000438467,0.00197282
0.000453669,0.00208631
0.000454048,0.00180663
0.00042719,0.0029167
0.000431511,0.00177594
0.000444416,0.00177054
0.000429795,0.00186357
0.000433254,0.00168821
0.000452971,0.00168622
0.000461665,0.00193067
0.000440612,0.00172211
0.000416369,0.00153406
0.000424684,0.00171838
0.000430831,0.00166584
0.00044698,0.00180799
0.000448262,0.00176083
0.000402323,0.00311563
0.000454263,0.00170934
0.000445022,0.00220762
0.000456785,0.00177613
0.000437017,0.00165672
0.000439019,0.00192932
0.000410352,0.00159553
0.000438703,0.00216376
0.00043541,0.00176294
0.000467587,0.00176881
0.000432076,0.00160546
0.000420643,0.00172499
0.000430665,0.00179863
0.000447248,0.00243151
0.000442981,0.0018283
0.000458913,0.00179654
0.000463033,0.00184026
0.000431812,0.00272166
0.000437091,0.00174958
0.000455268,0.00166285
0.000467317,0.00245389
0.00045146,0.00186718
0.000451623,0.00179729
0.000441985,0.00233456
0.000433243,0.00205874
0.000440804,0.00201811
0.000436471,0.00204189
0.000455803,0.00234267
0.000461747,0.00214
0.000396412,0.00178372
0.000422775,0.00183671
0.000423541,0.00196926
0.000441817,0.00196137
0.000462745,0.00177904
0.000427168,0.00171774
0.000429361,0.00159269
0.000447552,0.00184891
0.000441442,0.00177432
0.000399978,0.00164577
0.000464296,0.00245693
0.000454922,0.0017494
0.000456237,0.00177174
0.000440458,0.00164074
0.000424001,0.00166855
0.000433328,0.00177453
0.000426034,0.00167975
0.000389359,0.00166871
0.000435504,0.00172227
0.000411836,0.00194919
0.000434636,0.00180306
0.000396774,0.00166153
0.000433746,0.00178177
0.000453962,0.00173567
0.00043825,0.00180063
0.000419746,0.00155439
0.000455085,0.00180055
0.000444041,0.00170463
0.000431131,0.00163702
0.000435186,0.00164561
0.000444164,0.00165412
0.000431182,0.0016605
0.000426207,0.00169496
0.000440001,0.00223045
0.000405233,0.00184496
0.000401469,0.00150535
0.000430664,0.00169622
0.000420209,0.00173358
0.000422657,0.00165963
0.000468476,0.00239308
0.000437154,0.00178501
0.000436638,0.00177377
0.00042814,0.00168174
0.000454679,0.00265665
0.000452304,0.00172802
0.000409712,0.00173994
0.000438847,0.00177723
0.000426983,0.00179698
0.000429388,0.00169865
0.00045458,0.00164361
0.000406661,0.00165633
0.000431396,0.00167368
0.000416385,0.00164317
0.000442891,0.00164602
0.000436098,0.00232592
0.000407413,0.00165779
0.000422407,0.00161815
0.000454331,0.00170776
0.000422944,0.00168892
0.000476716,0.00191594
0.000441445,0.00169891
0.000454382,0.00190676
0.000455544,0.00181987
0.000438264,0.00179812
0.000389172,0.00168511
0.00047719,0.00175935
0.000436378,0.00183546
0.000449317,0.00173483
0.000423903,0.00168079
0.000443514,0.0017443
0.00039071,0.00163203
0.000430743,0.00171612
0.000418158,0.00176858
0.000400116,0.00155774
0.000405192,0.00164843
0.000439674,0.00169186
0.000413382,0.00179457
0.000440229,0.00168249
0.000405899,0.00170603
0.000446388,0.00178591
0.000420881,0.00153536
0.000477021,0.00171756
0.000433167,0.0016971
0.000461892,0.00178992
0.000449021,0.00178243
0.000449123,0.00170734
0.000461664,0.00174227
0.00048343,0.00171209
0.000462411,0.00171384
0.000436986,0.00157705
0.000446632,0.00172533
0.000449812,0.00176555
0.000465389,0.00203291
0.000434124,0.00167965
0.000409981,0.00158033
0.000425738,0.00178719
0.000472998,0.00184901
0.000419834,0.00158122
0.000452363,0.00197097
0.000461458,0.00187457
0.000431143,0.00187582
0.000390792,0.00173364
0.000426046,0.00177125
0.000451481,0.00172672
0.000435641,0.0018376
0.000415361,0.00190456
0.000446727,0.001985
0.000438715,0.00186099
0.000414948,0.00168553
0.000411362,0.00162592
0.00043665,0.00171133
0.000434492,0.00190402
0.000416147,0.00165141
0.000435554,0.00174646
0.000435597,0.00175666
0.000434732,0.00178771
0.000427686,0.00167122
0.000463555,0.00184848
0.000474579,0.00191905
0.000435154,0.00171632
0.000450187,0.00185997
0.000448457,0.00178907
0.000423877,0.00188742
0.000446361,0.00169281
0.000437883,0.00163287
0.0004366,0.00167016
0.000431517,0.0017675
0.000403754,0.00173928
0.000449419,0.00175449
0.000398372,0.00169072
0.000405898,0.00178555
0.000444816,0.00168415
0.000424424,0.00173127
0.000434511,0.00168496
0.00044533,0.00189008
0.000426799,0.00189412
0.000467526,0.00188599
0.000446952,0.00183548
0.00046235,0.001979
0.000407899,0.00170915
0.000438708,0.00178359
0.000441081,0.00192203
0.00039959,0.00173006
0.00042341,0.00178251
0.000471399,0.00186574
0.000453128,0.00194435
0.00043121,0.00178744
0.000456964,0.0017935
0.000467627,0.00176275
0.000446182,0.00178951
0.000421635,0.00191624
0.000474615,0.0022104
0.000423513,0.00189799
0.000441176,0.00173219
0.000454528,0.0019341
0.000416219,0.00178073
0.000433301,0.0020363
0.000420822,0.00175985
0.000436577,0.00179577
0.000461789,0.00201014
0.000439254,0.00183807
0.000462728,0.00183122
0.000445568,0.0017212
0.000445515,0.00184101
0.000437743,0.00169049
0.000427062,0.00168252
0.0004301,0.00163424
0.000428829,0.00182674
0.000448061,0.00174245
0.000442085,0.00177757
0.000487181,0.00190069
0.000449045,0.00166177
0.000408363,0.00169442
0.000442651,0.00174279
0.000446836,0.00188161
0.000445199,0.00161913
0.000413963,0.00183173
0.000466858,0.00191253
0.000465219,0.00198072
0.000442852,0.00169336
0.000448209,0.0017586
0.000426998,0.00178701
0.000422933,0.00170608
0.000420027,0.00202872
0.00044751,0.00191215
0.000479736,0.00198478
0.000426096,0.00183823
0.00041743,0.00181393
0.00042373,0.00176796
0.000430599,0.00173862
0.000428676,0.00189526
0.000463793,0.00190039
0.000459582,0.00205641
0.000443053,0.00175883
0.000424318,0.00257751
0.000428267,0.0017271
0.000440275,0.00226153
0.000394415,0.00173215
0.000418271,0.00161897
0.000457553,0.00173085
0.000423783,0.00164185
0.000424324,0.00166094
0.000432171,0.00155268
0.000459023,0.00260872
0.000433475,0.00168873
0.000387642,0.00160821
0.000461267,0.00166307
0.000410958,0.00153415
0.000440556,0.00183789
0.000455334,0.00184939
0.000440177,0.00178084
0.000417752,0.00205883
0.000442134,0.00181368
0.000436234,0.00253694
0.000451103,0.00192612
0.00040932,0.00174732
0.000427818,0.00166046
0.000469024,0.00178868
0.000411572,0.00164621
0.000390814,0.00155216
0.000462678,0.00197393
0.000413161,0.00172623
0.000415819,0.00166056
0.000416925,0.00173958
0.000442355,0.00162864
0.000434196,0.00229895
0.000416814,0.00156558
0.000399508,0.00151934
0.000435229,0.00164795
0.000413706,0.00252118
0.000419094,0.00162508
0.000424613,0.00161501
0.000460231,0.00176669
0.000442356,0.00173384
0.000467911,0.00248814
0.000460815,0.00183969
0.000416301,0.001689
0.000407892,0.00161683
0.000405567,0.00162887
0.000435477,0.00216295
0.000431531,0.00158521
0.000463701,0.00162319
0.000436871,0.00170513
0.000452936,0.00170059
0.000398227,0.00166464
0.000418109,0.00170666
0.000456933,0.00166408
0.000442084,0.00183744
0.000407514,0.00183361
0.00043817,0.00172482
0.000449899,0.00207828
0.000463297,0.00204638
0.000446533,0.00180602
0.000441228,0.00210935
0.000451954,0.00183753
0.000458554,0.00188481
0.000447536,0.00176637
0.000474412,0.00208222
0.000432318,0.0019643
0.000438958,0.00190896
0.000406891,0.0016611
0.000420078,0.00203956
0.000417007,0.00178636
0.000449383,0.00166072
0.000433617,0.00170605
0.000440287,0.00176267
0.000443093,0.0017464
0.000444472,0.0019376
0.000443361,0.00177754
0.00041779,0.001533
0.000424367,0.00164402
0.000435596,0.0017666
0.000469216,0.00192559
0.000434234,0.00190849
0.000486792,0.00184882
0.000436601,0.00192692
0.000437886,0.00169541
0.00043421,0.00182774
0.000452632,0.00163183
0.00048327,0.001824
0.00039837,0.00168871
0.000454654,0.00184414
0.000480047,0.00178209
0.000446272,0.00180303
0.000432648,0.00173075
0.000411312,0.00192785
0.000441835,0.00196465
0.0004128,0.0018202
0.00043775,0.00164864
0.000416231,0.00170117
0.000442702,0.00206606
0.000433263,0.00177293
0.000420254,0.00160543
0.000444385,0.00169298
0.000424421,0.00170834
0.000436285,0.00212456
0.000457664,0.00189575
0.000489573,0.00193948
0.000411431,0.00199927
0.000392935,0.00190609
0.000438028,0.00198
0.000466605,0.00236171
0.000447212,0.00198125
0.000384231,0.0017882
0.000409879,0.0018835
0.000455144,0.00220336
0.000452738,0.00216805
0.000432172,0.00196585
0.000418418,0.00179704
0.000438548,0.00196686
0.000491706,0.00193873
0.000455814,0.0022376
0.000449154,0.00201066
0.000427478,0.00177066
0.00043106,0.00175595
0.000439142,0.00170771
0.000443497,0.00184336
0.000436532,0.00170134
0.00041625,0.00164112
0.000455211,0.0020198
0.00045096,0.00185511
0.00048726,0.00182335
0.000433081,0.00169847
0.000443432,0.00175083
0.000431815,0.00199823
0.00048055,0.00189144
0.00040424,0.00170261
0.000408821,0.00160339
0.000436879,0.001765
0.000429649,0.00228763
0.000442948,0.00175425
0.000420158,0.00161316
0.0004434,0.00177588
0.000417477,0.00167414
0.000425815,0.00166132
0.000412199,0.00165274
0.000448213,0.00174181
0.000400429,0.00182156
0.000392571,0.00166772
0.000418438,0.00158081
0.000475711,0.00192073
0.000471538,0.0018233
0.000400296,0.00150646
0.000444216,0.00157852
0.00043247,0.00218113
0.000434483,0.00174807
0.000414781,0.00190815
0.000462491,0.00186978
0.000441523,0.00220718
0.000470509,0.00192082
0.000437177,0.00179286
0.000425039,0.0018543
0.000458547,0.00177923
0.00043492,0.00208059
0.00043291,0.00196875
0.00037407,0.00181771
0.000422428,0.0016843
0.000436543,0.00181064
0.000454343,0.00171076
0.000456169,0.00171956
0.00041801,0.00184387
0.000462249,0.00168971
0.000450364,0.0017418
0.000469644,0.00176792
0.000407925,0.00166061
0.000403614,0.0016151
0.000426062,0.00166767
0.0004239,0.00168177
0.000432724,0.00161361
0.000391418,0.00168824
0.000439858,0.00192049
0.000424535,0.00181331
0.000426786,0.00175638
0.00042253,0.00176906
0.000405783,0.00175869
0.000432606,0.00179395
0.000416232,0.00159771
0.000486107,0.00175508
0.00044983,0.00169563
0.000456702,0.00156224
0.000392244,0.00155752
0.000476833,0.00172566
0.000420398,0.00163489
0.000420214,0.00157727
0.000463622,0.0018171
0.000406801,0.00164651
0.000411931,0.00158136
0.000431573,0.0016127
0.000420322,0.00171118
0.000479979,0.00166862
0.000465239,0.00169846
0.000410278,0.00174937
0.000427174,0.00168196
0.000438806,0.00175675
0.000441231,0.00172913
0.00039928,0.00165015
0.00043435,0.00193974
0.000431053,0.00169355
0.000449686,0.00199298
0.000440599,0.00174247
0.000460494,0.00188899
0.000433778,0.00175612
0.000436619,0.00152054
0.000435624,0.00168319
0.000435273,0.00169683
0.000457957,0.00185963
0.000445354,0.00180912
0.000431605,0.00163406
0.000428549,0.00183986
0.0004627,0.00180117
0.000423463,0.00181269
0.000467775,0.00181994
0.000447203,0.00170079
0.000444945,0.00174136
0.000456913,0.00175185
0.0004413,0.00205238
0.000442017,0.00180944
0.000434477,0.00197479
0.000468151,0.00191673
0.000472599,0.00170174
0.000427754,0.0016955
0.000449703,0.00168234
0.00043143,0.00164063
0.00043996,0.00171429
0.000434042,0.00154634
0.000471354,0.00173158
0.000476499,0.00170044
0.000437924,0.00175183
0.000423302,0.00168415
0.000419356,0.00162849
0.000465789,0.00164971
0.000446108,0.00175236
0.000444758,0.00169607
0.000389845,0.00181409
0.000423949,0.00171219
0.000441351,0.00182172
0.000454932,0.00167775
0.000411766,0.0017582
0.000419474,0.00160351
0.000440668,0.00188329
0.000389503,0.00166778
0.000404337,0.00167844
0.000473361,0.00188918
0.000436521,0.00156221
0.000434972,0.00182057
0.000432446,0.00168737
0.000437605,0.00169943
0.00046457,0.00161853
0.000429045,0.00173497
0.000482429,0.00173805
0.000442569,0.00166267
0.000424146,0.00169963
0.000460264,0.00187138
0.000443108,0.00170312
0.000422828,0.0016413
0.000412884,0.00169817
0.000437318,0.0017748
0.000439521,0.00150873
0.000403941,0.00193573
0.000408423,0.00161624
0.000476268,0.00197345
0.000414486,0.00156618
0.000449747,0.001634
0.000437007,0.00165368
0.000455511,0.0021511
0.000438209,0.00163097
0.000446308,0.0017659
0.000441004,0.00174138
0.000420158,0.00162173
0.00042768,0.00169843
0.000420825,0.00183517
0.000468581,0.00176748
0.000465244,0.00178133
0.000481743,0.00190841
0.000416382,0.00169704
0.000437739,0.00168868
0.000442496,0.00171728
0.000461365,0.0016381
0.000430215,0.00164271
0.000453569,0.00167202
0.000456274,0.001704
0.000428839,0.00194844
0.000444618,0.0016952
0.000446738,0.00182499
0.000463426,0.00184055
0.000471355,0.00211209
0.000460884,0.00172716
0.000418139,0.00176343
0.000433903,0.00171805
0.000437309,0.00176825
0.000432133,0.00185329
0.000470952,0.00186837
0.000418463,0.00178088
0.000450509,0.00177931
0.000473454,0.00170178
0.000458583,0.00178855
0.000442214,0.00178233
0.000490112,0.00192029
0.000438004,0.00172563
0.000424636,0.00186048
0.000456033,0.00171027
0.000456269,0.00197302
0.00044522,0.00187733
0.000468547,0.00192897
0.000470283,0.00212659
0.000420725,0.0016342
0.000454095,0.00195948
0.000458173,0.00186894
0.000444359,0.00179081
0.00041818,0.00166111
0.000453819,0.00163319
0.000431215,0.00179002
0.000443148,0.0017384
0.000468073,0.00166121
0.000455909,0.00184134
0.000459529,0.00160745
0.000462389,0.00162851
0.000424967,0.0017389
0.000432105,0.00171033
0.000463924,0.0016811
0.000455878,0.00172685
0.000433151,0.0016945
0.000415695,0.00174231
0.00045363,0.00174688
0.000462347,0.00184844
0.000435044,0.00160891
0.000426624,0.00171956
0.00042156,0.00173137
0.000446762,0.00168487
0.000431041,0.00161442
0.000412981,0.00168076
0.000442586,0.00175976
0.000418363,0.00182644
0.000460528,0.00174367
0.000444488,0.0016783
0.000433822,0.00174694
0.00044322,0.00192831
0.000495041,0.00179004
0.000417387,0.00165394
0.000414613,0.00152329
0.000457952,0.00177698
0.000397012,0.00165036
0.000438317,0.00175934
0.000461189,0.00187493
0.000416993,0.00186821
0.000416286,0.00203817
0.000443755,0.0019493
0.000469704,0.00187686
0.000429058,0.00186882
0.000442074,0.00194628
0.000448048,0.00176699
0.000418914,0.00168395
0.000419013,0.00184248
0.000416763,0.0016689
0.000432528,0.00171082
0.000483487,0.0017497
0.000456114,0.00188203
0.000423361,0.00158039
0.000433049,0.00169168
0.000462888,0.00183086
0.000454268,0.00179706
0.000417623,0.00173713
0.000451421,0.00175579
0.000462383,0.001741
0.000456167,0.00190346
0.000397106,0.00156214
0.00042687,0.00175253
0.000482499,0.00196707
0.000454075,0.00177312
0.000430385,0.00165789
0.000441943,0.00174814
0.000438532,0.00163036
0.00043257,0.0016172
0.000443364,0.00165825
0.000434375,0.001901
0.000464173,0.00205319
0.00042461,0.00170835
0.00046998,0.00181626
0.000417407,0.00182085
0.000457123,0.00160613
0.000476224,0.00189483
0.00045156,0.00183267
0.000444539,0.00185326
0.000429173,0.00188169
0.000425319,0.00190899
0.000416163,0.00182786
0.000430179,0.00173517
0.000411841,0.00180156
0.000460469,0.00178417
0.000438364,0.0016882
0.000428859,0.00163211
0.000437439,0.00178041
0.000482028,0.00177183
0.000482029,0.0018946
0.000451382,0.00185386
0.000432483,0.00285934
0.000457134,0.00175432
0.000424389,0.00168462
0.000444195,0.00179319
0.00046629,0.00170114
0.000451626,0.00158055
0.000430438,0.00170489
0.00043693,0.00169055
0.000448638,0.00172452
0.000405667,0.00153479
0.000419266,0.00169549
0.000433064,0.00266486
0.000428094,0.00163378
0.000453862,0.00181121
0.00044548,0.00160558
0.000441939,0.00185353
0.000413015,0.00182118
0.000448196,0.00243703
0.000432408,0.00187398
0.000436089,0.0017077
0.000461492,0.00166315
0.000451262,0.00189048
0.000426905,0.00169781
0.000429859,0.00168074
0.000444195,0.00230569
0.00042499,0.00246727
0.000422907,0.0017571
0.00046297,0.00178153
0.000466377,0.00283068
0.000430896,0.00169826
0.000407731,0.00160533
0.000438455,0.00167596
0.000441117,0.00182287
0.000420907,0.00161899
0.000482628,0.00191336
0.000420713,0.00169397
0.000393838,0.001659
0.000421903,0.00180283
0.000434226,0.00220682
0.000427566,0.0017586
0.000405826,0.00165128
0.000443509,0.0016267
0.000471091,0.00189186
0.000425281,0.00196067
0.000423713,0.00263423
0.00046095,0.00170492
0.00044927,0.0024578
0.000406892,0.00170921
0.000418724,0.00174909
0.000472829,0.00180539
0.000439483,0.0022914
0.000453322,0.00165562
0.000448111,0.00215377
0.000459346,0.00192013
0.000432922,0.00166004
0.000479211,0.00203693
0.000450431,0.00191932
0.000426789,0.00184147
0.000408028,0.00230667
0.000436414,0.00187745
0.000434838,0.00208632
0.000425739,0.00258137
0.000456694,0.00225009
0.000445045,0.00178181
0.000435283,0.00172439
0.000479212,0.0018599
0.000449909,0.00201482
0.000431462,0.00240546
0.00042691,0.00168094
0.00045266,0.00173951
0.000429312,0.00226194
0.000414066,0.00171412
0.000447094,0.00166562
0.000410213,0.00158192
0.000441271,0.0027416
0.00043753,0.0017281
0.000477918,0.00226689
0.000449758,0.00169062
0.000491857,0.00213326
0.000463258,0.00170309
0.000439942,0.00173431
0.000429786,0.00172961
0.000430086,0.0018113
0.000462629,0.00171898
0.000432988,0.00170483
0.000456008,0.0018177
0.000450794,0.00178778
0.000437964,0.00173483
0.000447184,0.00164331
0.000461193,0.00163916
0.000427898,0.00177364
0.000427713,0.00165561
0.000438971,0.00172487
0.000413851,0.00170895
0.000461524,0.00188348
0.000415646,0.00161409
0.000484577,0.00187422
0.000434327,0.0017753
0.000435285,0.00179697
0.00044535,0.00206198
0.000465264,0.00191376
0.000476405,0.00203159
0.000433713,0.00182608
0.000417964,0.0018999
0.000424005,0.00209601
0.000406432,0.00197025
0.000428645,0.00204625
0.000454051,0.00203037
0.000434658,0.00191474
0.000434669,0.00190955
0.000446843,0.00202688
0.000438676,0.00198506
0.000436274,0.00180456
0.000459125,0.0018508
0.000402528,0.00170176
0.000447442,0.00178144
0.00042123,0.00178616
0.000447685,0.00174409
0.000415756,0.00180735
0.000439402,0.00176385
0.000442648,0.0017731
0.00042839,0.00162353
0.000398306,0.00169543
0.000466212,0.00180564
0.000448419,0.0018707
0.000439251,0.00162181
0.000431737,0.0017673
0.00046593,0.00175255
0.000495832,0.00178427
0.000427145,0.00271626
0.000491665,0.00186517
0.000435662,0.00180546
0.000419952,0.00161933
0.000406716,0.00175806
0.000409024,0.00173155
0.000428091,0.00169379
0.00042024,0.00160704
0.000434496,0.00173338
0.000438236,0.0019111
0.000482873,0.00176279
0.000425935,0.0017776
0.00039939,0.00204375
0.000449029,0.00215311
0.000430365,0.00209669
0.000461864,0.00205603
0.000435383,0.00212308
0.00046647,0.00209445
0.000426356,0.00215145
0.000460869,0.00223344
0.000404865,0.00185475
0.000422048,0.0020671
0.000440115,0.00203946
0.000461548,0.001934
0.000414519,0.00160411
0.00044318,0.00177669
0.000423846,0.00285897
0.000425612,0.00156524
0.000440455,0.00167538
0.000402084,0.00175231
0.000421854,0.0032779
0.000437905,0.00173555
0.00043745,0.00166747
0.000429102,0.00177206
0.000445576,0.0017353
0.00042387,0.00171679
0.000412249,0.00161878
0.000430734,0.00171162
0.000411412,0.00165246
0.000484881,0.00166935
0.000428017,0.00169307
0.000418577,0.00166915
0.000419496,0.00164345
0.000460101,0.00170654
0.000453281,0.00171366
0.000410673,0.00159992
0.000439764,0.00215507
0.000394186,0.00173698
0.000468391,0.00179467
0.000411503,0.00161766
0.000445285,0.00224961
0.000449788,0.00188299
0.000454914,0.00187284
0.00049101,0.0019488
0.000449075,0.00172918
0.00044515,0.00180545
0.000466924,0.00211116
0.000421716,0.00182191
0.000453801,0.00193373
0.000417263,0.00197647
0.000450273,0.00199856
0.000437954,0.00205742
0.000465743,0.00190799
0.000442146,0.00200145
0.00043927,0.00190319
0.000449237,0.00179543
0.000452093,0.00209231
0.000432386,0.00215185
0.000459336,0.00204003
0.000431588,0.00210847
0.000446404,0.00195372
0.000436682,0.00213532
0.000427924,0.00170354
0.000428666,0.00165349
0.000429037,0.00166565
0.000443571,0.00244241
0.000443294,0.00191588
0.000429579,0.00175341
0.000434818,0.00182576
0.000447131,0.00164829
0.000425897,0.00173353
0.000466132,0.0019151
0.000436865,0.00190515
0.000427045,0.00176718
0.000455857,0.00185843
0.000479158,0.00184464
0.000460505,0.00170442
0.000424523,0.00169724
0.000452879,0.00220508
0.000433091,0.00172565
0.000428755,0.00167457
0.000454746,0.00169275
0.00042662,0.00173856
0.000483772,0.00184817
0.000469083,0.00199108
0.000425124,0.00174308
0.000482289,0.00178832
0.000419897,0.001744
0.000445052,0.00165548
0.000436052,0.00256596
0.000411089,0.00163376
0.000433307,0.001721
0.000467664,0.00179328
0.000411924,0.00176753
0.000458987,0.00187928
0.000394842,0.00175988
0.000459001,0.00223516
0.000460391,0.00201421
0.000429754,0.00195451
0.00044014,0.00192642
0.000439021,0.00178468
0.000442343,0.00181378
0.00046541,0.00251576
0.00043594,0.00187944
0.000417621,0.00187656
0.00043564,0.0023977
0.00042649,0.00191075
0.000452853,0.00193792
0.000404314,0.00170805
0.000440565,0.00177195
0.000431689,0.00172353
0.000432416,0.00220127
0.000426737,0.0017254
0.000428789,0.00172785
0.000429732,0.00212634
0.000488156,0.00182868
0.000452634,0.00172003
0.000454499,0.00170116
0.000422875,0.00171956
0.000487929,0.00193499
0.000447445,0.00175485
0.000449476,0.002147
0.000430534,0.00170402
0.000466599,0.00203815
0.000425855,0.00157378
0.000479378,0.00168443
0.000437985,0.00170971
0.000417426,0.00163664
0.000420577,0.00162523
0.000415266,0.00209274
0.000443187,0.00168537
0.00045153,0.00172735
0.000443647,0.00170347
0.000429493,0.00163867
0.000491675,0.00203453
0.000445531,0.0022015
0.000457597,0.00177055
0.000408602,0.0016167
0.000438044,0.00182201
0.000435633,0.00180774
0.000427185,0.0018982
0.00041828,0.00178679
0.000455525,0.00175604
0.000416119,0.00179158
0.000447057,0.00187374
0.000447892,0.0018684
0.000415105,0.00189702
0.000415921,0.00166066
0.000498099,0.00196044
0.000433048,0.00162313
0.000435413,0.00185671
0.000414146,0.00160519
0.000438572,0.00200374
0.000430914,0.0016543
0.000421663,0.00172069
0.000415089,0.00229807
0.000439137,0.00172917
0.000437933,0.00204039
0.000457047,0.00193565
0.00043201,0.00158194
0.000418435,0.00151087
0.000436605,0.00177349
0.000439466,0.0018623
0.000427156,0.00171566
0.000444368,0.00195716
0.000433343,0.001677
0.000423697,0.00187586
0.000464582,0.00175447
0.000451279,0.00174149
0.000410326,0.00169142
0.000467887,0.00175179
0.000411279,0.0016346
0.000501327,0.00188846
0.000417467,0.00173061
0.000452036,0.00162428
0.000449924,0.00167449
0.000463827,0.00182263
0.000432683,0.00174696
0.000438094,0.00179401
0.000442094,0.00174148
0.000450419,0.00179785
0.000458228,0.00171388
0.000438615,0.00166767
0.000426308,0.00157527
0.000460262,0.00171234
0.000476347,0.00218425
0.000491512,0.00192114
0.000430136,0.00176142
0.000434605,0.00183041
0.000455067,0.00184043
0.000391431,0.00165641
0.000431285,0.00171008
0.000446637,0.00176333
0.000425901,0.00178478
0.000443039,0.00169271
0.000448274,0.00169295
0.000432859,0.00172507
0.000461863,0.00169694
0.000424321,0.00170806
0.000484273,0.00167942
0.000441908,0.00177269
0.00046608,0.00176106
0.000422157,0.00170087
0.000470808,0.00179289
0.000435829,0.00158777
0.000447054,0.00182469
0.000446612,0.00189559
0.000431248,0.00189279
0.000458026,0.00177441
0.000439048,0.00174299
0.000386793,0.00182182
0.000424294,0.00162865
0.000474851,0.00181605
0.000460999,0.00187585
0.000463919,0.00296931
0.000432253,0.00179634
0.000394737,0.00159512
0.000411958,0.00153144
0.00042674,0.00159442
0.000393721,0.00158387
0.000424226,0.00167368
0.000469541,0.00179257
0.000417899,0.00169655
0.000466172,0.00276856
0.000428578,0.00180783
0.000429249,0.00162006
0.000415164,0.00245845
0.000425878,0.00174359
0.000433153,0.00176721
0.000442669,0.00244712
0.000465374,0.00284182
0.000454276,0.00175779
0.000423184,0.00161666
0.000456806,0.00173912
0.000437231,0.00166936
0.000399268,0.00167802
0.000440895,0.00261612
0.000448786,0.0018134
0.000431412,0.0018176
0.00043759,0.00164313
0.000453423,0.00186151
0.000422729,0.0016723
0.000393783,0.0016232
0.000455478,0.00194728
0.000463053,0.00285072
0.000457362,0.00189644
0.000469495,0.00189671
0.000438261,0.00293876
0.000449365,0.00168536
0.00044909,0.00198204
0.000435886,0.00187787
0.000439857,0.0017852
0.000422732,0.00291185
0.000441992,0.00171244
0.000431219,0.00189469
0.000448421,0.00177743
0.000458705,0.00194748
0.000445578,0.00164879
0.000428173,0.00173765
0.000432601,0.00170351
0.00043943,0.00242602
0.000430822,0.00171214
0.000481634,0.00204287
0.000486637,0.00185687
0.000445133,0.0017057
0.000427914,0.00168982
0.000449727,0.00185653
0.000451515,0.0018259
0.000426461,0.00228306
0.000442014,0.00181125
0.000453035,0.00167296
0.000471693,0.00193412
0.000443081,0.00170767
0.000440791,0.00174523
0.000427447,0.00166882
0.00042751,0.00159975
0.000425342,0.00174647
0.000423301,0.00169354
0.000428179,0.00160443
0.000417038,0.00179831
0.000424334,0.00167135
0.00042123,0.00168973
0.000440882,0.00176085
0.000463882,0.00183154
0.000414948,0.00183125
0.000456746,0.00186939
0.000452034,0.0017432
0.000461048,0.0018888
0.000448491,0.00190152
0.000415101,0.00162943
0.000426309,0.00183318
0.00045499,0.00173503
0.000422944,0.0018676
0.000452188,0.00167071
0.000433805,0.00180004
0.000444702,0.00175888
0.000422686,0.00172425
0.000457304,0.00181368
0.000412901,0.00162486
0.000446492,0.00169554
0.000444369,0.00161289
0.000447774,0.0033093
0.000416714,0.00159152
0.000409263,0.00165458
0.000420456,0.00165329
0.000466566,0.00177804
0.000440898,0.0017086
0.000460264,0.00158547
0.000438986,0.00175732
0.000425566,0.00178993
0.000477409,0.00167502
0.00040919,0.00169229
0.000440241,0.00168167
0.000468244,0.00251773
0.000406389,0.00180497
0.000434699,0.00173862
0.000418878,0.00250247
0.000419698,0.00177032
0.000418354,0.00171321
0.000465795,0.00209095
0.000473663,0.00174377
0.000455185,0.00276263
0.000392538,0.00161566
0.000460002,0.00181306
0.000435803,0.00168714
0.000450334,0.00170392
0.000418764,0.0016774
0.000444807,0.0017629
0.000473226,0.00183843
0.000447007,0.00176596
0.000434073,0.00293518
0.00041855,0.00167526
0.000471974,0.00179793
0.000432656,0.00167244
0.000468592,0.00173355
0.000426688,0.00347117
0.000438653,0.00174344
0.000420351,0.00169647
0.000447021,0.00175971
0.000411031,0.0016959
0.000421685,0.00161194
0.000409013,0.00166344
0.000440606,0.00169985
0.000459556,0.00160071
0.000459972,0.00171184
0.00038278,0.00154585
0.000435978,0.00162782
0.00042954,0.00175392
0.000413433,0.00171152
0.000427991,0.00167278
0.000424054,0.00162622
0.000451877,0.00171293
0.000437932,0.00176671
0.000443051,0.00167239
0.000439391,0.00176423
0.000434699,0.00164761
0.000435043,0.00185661
0.000414746,0.00218446
0.000453227,0.00186765
0.00043415,0.00191612
0.00043125,0.0019549
0.000447097,0.00184961
0.000447075,0.00192859
0.000416135,0.0018344
0.000404667,0.00189152
0.000442806,0.00180232
0.000444742,0.00192855
0.00040283,0.00177126
0.000442003,0.001707
0.00040747,0.00175095
0.000421326,0.00155867
0.000431042,0.00171748
0.00043759,0.00165726
0.000434042,0.00161229
0.000478634,0.00181339
0.000429389,0.00169568
0.000390583,0.00166964
0.000412953,0.00159045
0.000447485,0.00168716
0.000393384,0.00160611
0.00043367,0.00169486
0.000387792,0.0016259
0.000400311,0.00167639
0.000451543,0.00184281
0.00043359,0.00161235
0.000443416,0.0016723
0.000455714,0.00185725
0.000460138,0.00174313
0.000415249,0.00161167
0.000454651,0.00159724
0.000424854,0.00155241
0.000419489,0.00158923
0.000393337,0.00165066
0.000452484,0.00168297
0.000411994,0.00158042
0.000402343,0.00157319
0.00040482,0.00164147
0.000442296,0.00183253
0.000449866,0.00170013
0.000421226,0.00174444
0.000433701,0.00171925
0.00046358,0.00202258
0.000392341,0.00177547
0.000410137,0.00191241
0.000430732,0.00181073
0.000450851,0.00205837
0.000431457,0.00174071
0.000450841,0.00181128
0.000415237,0.00176227
0.000439824,0.00172136
0.000424725,0.00175715
0.000417264,0.00169018
0.00042863,0.00170882
0.000428835,0.0017591
0.000415265,0.00169617
0.000445874,0.00162239
0.000445998,0.00172981
0.000458761,0.00171819
0.000436268,0.00179699
0.000434125,0.00170731
0.000455806,0.00180121
0.000431536,0.00174259
0.000398495,0.00169759
0.000445692,0.00161218
0.000429262,0.00180106
0.000447237,0.00174013
0.000445637,0.00166043
0.000441362,0.00169551
0.000439332,0.00160067
0.000444048,0.00171665
0.000420718,0.00171188
0.00044492,0.00172208
0.000426362,0.00163155
0.000426812,0.00171858
0.000438261,0.00173308
0.000430341,0.00165425
0.000461682,0.00158758
0.000425467,0.00162918
0.000407013,0.00167825
0.000427726,0.00169772
0.00041661,0.00169639
0.000427084,0.0016613
0.000490018,0.00185468
0.000407231,0.00186423
0.00044274,0.00182349
0.000425541,0.0018182
0.000448257,0.00173426
0.000370865,0.00170328
0.000385299,0.00164316
0.000457066,0.00194967
0.000392716,0.00168123
0.000446172,0.00176108
0.000418376,0.00176611
0.000446361,0.00195075
0.000450886,0.00178191
0.000409777,0.00170328
0.000417038,0.00170874
0.000461833,0.00177367
0.000474692,0.00171184
0.000426781,0.00162731
0.000477375,0.00172237
0.00046882,0.00177603
0.000447244,0.00156151
0.000423672,0.00152158
0.0004272,0.0016243
0.000411012,0.00157888
0.000421525,0.00171905
0.000442019,0.00176454
0.000398462,0.00151879
0.000455648,0.00164492
0.000438737,0.00168175
0.000460745,0.00167675
0.000441262,0.00172853
0.000405277,0.00155642
0.00043566,0.00156955
0.000469346,0.00168758
0.000451143,0.0016411
0.000420439,0.00162796
0.000439334,0.00181142
0.000442434,0.00171203
0.000430467,0.00171181
0.000442758,0.0016427
0.000431284,0.00162654
0.000453355,0.00169212
0.000469734,0.00166128
0.00042264,0.00155509
0.000427169,0.00159672
0.000429306,0.00177622
0.000470057,0.00194563
0.000427949,0.00181871
0.000412229,0.00173863
0.000420938,0.00177216
0.000411177,0.00158051
0.000413077,0.00177005
0.000420285,0.00178091
0.000400538,0.0015669
0.000422383,0.00179234
0.000437277,0.00170528
0.000412717,0.00164488
0.000410475,0.00164143
0.000447356,0.00175624
0.000491414,0.00192561
0.000445603,0.00166291
0.000405446,0.00175609
0.000459523,0.0016548
0.000444723,0.00183226
0.000426851,0.00191786
0.000433798,0.00163929
0.000473865,0.00182302
0.000458571,0.00182115
0.000437107,0.00178562
0.000441796,0.00174312
0.000440938,0.00188796
0.00040062,0.00160969
0.000478167,0.00185753
0.000453538,0.00315237
0.000388383,0.0017082
0.000464284,0.00191505
0.000415038,0.00156182
0.000449638,0.00337523
0.0004597,0.00190787
0.00038444,0.00166017
0.000430747,0.00162135
0.000438118,0.00174523
0.000435249,0.00174624
0.000454723,0.00178492
0.000471679,0.00168868
0.000470532,0.00174733
0.000426488,0.00157678
0.000405814,0.0016996
0.000405629,0.00153527
0.000466014,0.00285384
0.000425235,0.00180798
0.000473029,0.00175593
0.000447113,0.00177813
0.000461008,0.00170016
0.00040854,0.00155264
0.000474486,0.00277271
0.000437793,0.00186381
0.000453961,0.00165447
0.000396782,0.00161255
0.00045255,0.00195378
0.000421794,0.00174004
0.000428982,0.0016672
0.000418867,0.00174336
0.000473897,0.00184863
0.000466713,0.00184432
0.000454982,0.00185178
0.000431828,0.00172271
0.000439617,0.00176983
0.000439817,0.00178553
0.000405229,0.00176306
0.000415348,0.0018093
0.000429208,0.0018206
0.000433017,0.00176804
0.000385072,0.00176204
0.00043602,0.00169791
0.000470139,0.00183765
0.000433847,0.00178916
0.000430216,0.00166759
0.000426005,0.00223819
0.000413312,0.00169649
0.000442161,0.00197502
0.000440073,0.00154068
0.000406345,0.00171065
0.000453022,0.00167807
0.000399106,0.00162941
0.00044743,0.00170999
0.000450432,0.00168683
0.000423296,0.0017061
0.000387312,0.00151931
0.000458032,0.00253657
0.000398593,0.0015681
0.000453322,0.00162248
0.000398539,0.00163861
0.000443296,0.00223761
0.000434462,0.00172366
0.000426136,0.0016863
0.000416897,0.00168803
0.000436843,0.00223885
0.000395686,0.00158673
0.00047042,0.00184552
0.000425409,0.00167384
0.000426762,0.00184015
0.000427169,0.00182791
0.000431057,0.00160978
0.000431451,0.00223926
0.000426236,0.00181968
0.000427448,0.00173715
0.000441022,0.00171963
0.000492739,0.00227801
0.000430992,0.00179381
0.000430859,0.00191784
0.00042666,0.00164514
0.000406858,0.00175182
0.00044581,0.00172506
0.000464067,0.00166916
0.000434361,0.00159519
0.000460427,0.00176019
0.000442994,0.00163163
0.000465639,0.00242653
0.000420696,0.00170997
0.000423073,0.00173026
0.000484938,0.00187311
0.000410889,0.0019399
0.000415992,0.0019404
0.000474401,0.00204223
0.000441189,0.00191186
0.00047091,0.001748
0.000443682,0.00163542
0.000461303,0.00183329
0.00044099,0.00171592
0.000458038,0.00167294
0.000443077,0.00168555
0.000428871,0.00168507
0.000455682,0.00180122
0.000446705,0.00163337
0.000417538,0.00163505
0.000460668,0.00176142
0.000465897,0.00173072
0.00042729,0.00177032
0.000404741,0.00170387
0.000433241,0.0016077
0.000458551,0.00189204
0.000434593,0.00181544
0.000479926,0.00187145
0.000418751,0.00166188
0.000422172,0.00161881
0.000428023,0.00169953
0.000430666,0.00180158
0.000427566,0.00182651
0.00040697,0.00154224
0.000436136,0.00171702
0.000445643,0.00190985
0.000449974,0.00169323
0.000436408,0.00190877
0.000460733,0.00202208
0.000453465,0.00192798
0.000464651,0.00179722
0.00043831,0.00189424
0.000437003,0.00183638
0.000430504,0.00178919
0.000439691,0.0017783
0.000424397,0.00174932
0.000422437,0.00176837
0.000401562,0.00167987
0.000469791,0.00173876
0.000456772,0.00182314
0.000433525,0.00168466
0.000451628,0.00187994
0.000454251,0.0017767
0.000461124,0.00181649
0.000393285,0.00161096
0.000453679,0.00177367
0.000466965,0.00176436
0.00045844,0.001694
0.000439344,0.00158167
0.000462975,0.00161233
0.000472936,0.00168523
0.000466013,0.00174269
0.000441552,0.00165415
0.000429917,0.00165417
0.000429803,0.00165772
0.000474053,0.00174825
0.000457507,0.00180894
0.000452703,0.00165432
0.000438731,0.00166755
0.000441953,0.00165879
0.000411111,0.00172025
0.000402658,0.00152964
0.000455227,0.00168343
0.000444644,0.00185455
0.000449967,0.00159736
0.000470001,0.00191536
0.00045097,0.00168387
0.000449159,0.00180882
0.00039431,0.00172655
0.000429834,0.0018684
0.000427479,0.0018084
0.000437764,0.00176273
0.000398267,0.00181251
0.000413177,0.00170303
0.000445271,0.00174705
0.000454095,0.00180516
0.000416347,0.00160186
0.000445107,0.00181971
0.000454571,0.00182926
0.000427513,0.00177194
0.000459003,0.00190298
0.000460482,0.00198525
0.000408167,0.00169901
0.000462296,0.002004
0.00045443,0.0019611
0.000435489,0.00195582
0.000434067,0.00192562
0.000461194,0.00195272
0.000419913,0.00184114
0.000489717,0.00173536
0.000426948,0.00168162
0.000433683,0.0017579
0.000444582,0.00200552
0.000415177,0.00160422
0.000449589,0.0017393
0.000437612,0.00181446
0.000425286,0.00178832
0.000432338,0.00158559
0.000431202,0.00175645
0.000417739,0.00167167
0.000462285,0.0019765
0.00038485,0.00162904
0.00044512,0.00191828
0.000456766,0.0018344
0.000441193,0.00172091
0.00046636,0.00167403
0.000443564,0.00166444
0.000434876,0.00191574
0.000449407,0.001782
0.000431202,0.00186271
0.00045806,0.00181897
0.000427361,0.00197191
0.000421747,0.00182752
0.000433236,0.0018169
0.000454514,0.00186534
0.000425868,0.0019152
0.000438398,0.0017168
0.000437953,0.00170367
0.000439878,0.00183944
0.000465605,0.00196986
0.000426756,0.00169166
0.000421988,0.00188417
0.000463403,0.00204174
0.000416511,0.0018687
0.000430168,0.00205644
0.000404891,0.00181413
0.000468522,0.0019024
0.000443259,0.00192677
0.000441038,0.00182564
0.000463917,0.003173
0.00043388,0.00168397
0.000475959,0.00189878
0.000437103,0.0016951
0.000401285,0.00160298
0.000460261,0.00340544
0.000462991,0.00172085
0.000413157,0.00160453
0.000401131,0.00152402
0.000449813,0.00174477
0.000446616,0.00330535
0.000433169,0.00179898
0.000456793,0.00164245
0.000474136,0.00166251
0.00045499,0.00182978
0.000424304,0.00155535
0.000438439,0.0017801
0.000420967,0.00175328
0.00046171,0.00312616
0.00043238,0.00154911
0.000424703,0.00178559
0.000442637,0.00161132
0.000447873,0.001594
0.000428663,0.00171781
0.000449546,0.00171283
0.000449492,0.00180047
0.000413182,0.00166198
0.00041956,0.00168882
0.000425533,0.00185988
0.000460659,0.00286849
0.000420238,0.00182776
0.00040797,0.00175058
0.000423203,0.00190346
0.000428527,0.00196923
0.000408983,0.00153685
0.000463865,0.00174875
0.000438002,0.00336424
0.000418911,0.00178729
0.000409783,0.00175511
0.000443525,0.0018277
0.00039762,0.00158621
0.000436473,0.00177245
0.000431682,0.0018571
0.000433008,0.00192928
0.000393055,0.00173766
0.000443604,0.00290214
0.00043163,0.00156897
0.00043233,0.00164408
0.000419417,0.0018117
0.000447383,0.00181754
0.00042514,0.00164404
0.000421492,0.0016893
0.00043008,0.00158209
0.000466401,0.00175072
0.000432744,0.0016819
0.000394506,0.00158056
0.000443641,0.00256771
0.000452152,0.00184143
0.00045559,0.00176898
0.000419751,0.00176318
0.000447541,0.00163153
0.000445522,0.00174495
0.000438945,0.00250066
0.000469464,0.00177008
0.000446015,0.0017323
0.000418636,0.00169415
0.000431527,0.00184393
0.000419687,0.00168556
0.000451923,0.00166411
0.000434606,0.00172223
0.000447143,0.00173225
0.000471343,0.00177378
0.000452676,0.00174614
0.000435956,0.00187663
0.000487909,0.00176009
0.000464495,0.00176111
0.000435463,0.00167628
0.000425349,0.00165922
0.000445669,0.00269946
0.000464403,0.00188242
0.000430446,0.00182283
0.000426505,0.00260449
0.000409561,0.00157617
0.000391381,0.00158671
0.000423994,0.00179179
0.000461705,0.00178616
0.000442936,0.00268072
0.000412926,0.00167464
0.000409364,0.00172456
0.000445607,0.00192971
0.000432079,0.00164815
0.000421119,0.00301815
0.000439844,0.00180635
0.000410442,0.00154391
0.00044894,0.00184317
0.000470799,0.00182525
0.000432353,0.00264791
0.000436957,0.00165873
0.000427065,0.0017128
0.000452007,0.0017724
0.000407679,0.0027663
0.000439236,0.00188358
0.000447441,0.00177683
0.000443784,0.00177623
0.000409253,0.00176797
0.000431093,0.00174375
0.000427913,0.00174956
0.00046707,0.00273535
0.000429069,0.00177857
0.000394566,0.00174842
0.000421416,0.00163369
0.000428338,0.00244503
0.000452381,0.00186908
0.000436204,0.00173817
0.000436391,0.00175587
0.000464945,0.00263402
0.000422858,0.00159721
0.000436361,0.00167273
0.000398086,0.00159733
0.000417967,0.00300933
0.000428766,0.00177974
0.000468454,0.00170659
0.000428598,0.00159375
0.000400197,0.00162315
0.00042826,0.00171473
0.00044261,0.00185087
0.00041869,0.00167066
0.000442835,0.00172531
0.000433288,0.00169183
0.000425039,0.00178973
0.000471884,0.00173595
0.00043274,0.0016775
0.000428533,0.00156731
0.000452808,0.00166695
0.000401399,0.00164167
0.00046179,0.00176634
0.000452305,0.00180222
0.000452138,0.00172254
0.000468756,0.00174063
0.000389154,0.00160647
0.000428337,0.00166318
0.000426143,0.00169838
0.00041576,0.00177197
0.00041399,0.001683
0.000461969,0.00253148
0.000439944,0.00175757
0.000450837,0.00179513
0.000447322,0.00197538
0.000385524,0.00201742
0.000409876,0.00173491
0.000446482,0.00184933
0.000420953,0.00209789
0.000459953,0.00204254
0.000432361,0.00193584
0.000415277,0.0019746
0.000441172,0.00215114
0.000422497,0.00197291
0.000469275,0.00214137
0.000437859,0.00178686
0.000406238,0.0019445
0.000425927,0.00164477
0.000467087,0.00195463
0.000402343,0.00167309
0.000407058,0.00166181
0.00041907,0.00168135
0.000472989,0.00182246
0.000455605,0.00169862
0.000454238,0.00167319
0.000404031,0.00170181
0.000457213,0.00216808
0.00043478,0.00160732
0.000457858,0.00182839
0.000497357,0.00184899
0.000459828,0.00171882
0.000440194,0.00178277
0.000428331,0.00162145
0.000458727,0.00176416
0.000432242,0.00157734
0.000439137,0.00167357
0.000488206,0.00178188
0.000431444,0.00170875
0.000455321,0.00233888
0.000390047,0.00164523
0.000394157,0.00157236
0.00037674,0.00167844
0.000440821,0.00171281
0.000443286,0.00178128
0.000479432,0.00194649
0.000413061,0.00161999
0.000430252,0.00162121
0.000464861,0.00202022
0.000415956,0.00173207
0.000468091,0.00196582
0.000446483,0.00199014
0.000418703,0.00189908
0.000446896,0.0017979
0.000440472,0.00204627
0.000428939,0.00182561
0.000422796,0.00251684
0.000437958,0.00206122
0.000455672,0.00215518
0.000469474,0.00189049
0.00043465,0.00179058
0.000405005,0.00160993
0.000400547,0.00156659
0.000431735,0.00174483
0.000437715,0.00175177
0.000440648,0.00233473
0.000428272,0.00185649
0.000438093,0.00177176
0.000427723,0.00230135
0.000442728,0.00168674
0.000440641,0.00174218
0.000456541,0.00175
0.000426145,0.0017781
0.000436399,0.00174853
0.000437049,0.00162674
0.000417955,0.00152829
0.000416612,0.00168665
0.000429977,0.00284479
0.000466058,0.00179242
0.000450874,0.00162095
0.000466577,0.00242796
0.000429745,0.00160904
0.000432279,0.00265687
0.000437462,0.00159915
0.000452069,0.00174824
0.000443022,0.0022605
0.000420165,0.00173849
0.000410036,0.00167538
0.000447027,0.00188775
0.000437008,0.00228552
0.000438274,0.00277822
0.000439784,0.00194901
0.000412452,0.00173143
0.000455105,0.00192692
0.000449603,0.00223813
0.000446501,0.00193013
0.000413544,0.00187597
0.000496604,0.0023467
0.000471535,0.0025113
0.000454954,0.00177016
0.00042756,0.00176856
0.000441924,0.00174468
0.000431709,0.00220953
0.000440569,0.00163645
0.000447047,0.00173546
0.000459232,0.0018017
0.000460743,0.00175516
0.000396168,0.0024621
0.00043077,0.00165823
0.000447364,0.00176199
0.000447096,0.00166896
0.00045041,0.00177499
0.000427065,0.00224839
0.000452151,0.00291827
0.000435788,0.0017391
0.000406517,0.00158524
0.000436537,0.00193048
0.000440079,0.00170799
0.000436679,0.00163812
0.000449572,0.00237487
0.000461804,0.00192144
0.000474364,0.00189955
0.000417802,0.00175494
0.000397371,0.00160105
0.000431688,0.00182326
0.000434867,0.00174873
0.00046638,0.00171159
0.00043673,0.00191119
0.000437517,0.00165913
0.000447269,0.00181778
0.000470083,0.00176108
0.000455177,0.00178148
0.000392746,0.00166798
0.000427983,0.00164877
0.000439032,0.00193029
0.000436366,0.00179726
0.000432693,0.00168549
0.000455308,0.00187355
0.000405374,0.00151562
0.000457717,0.00160275
0.00046541,0.00175939
0.000453198,0.00160259
0.000428146,0.00164466
0.00041861,0.00154401
0.000402907,0.00161597
0.000436583,0.00167145
0.000476108,0.00173287
0.000416031,0.00167757
0.000468676,0.0019591
0.000471223,0.00213302
0.000432245,0.00184652
0.000454906,0.00194688
0.000409046,0.00164142
0.000438283,0.00161538
0.00041926,0.00163825
0.00043659,0.00189932
0.00046161,0.00188852
0.000417407,0.00183512
0.000424282,0.00160155
0.000448249,0.00177967
0.000451981,0.00179155
0.000401283,0.00173338
0.00044412,0.00175047
0.000433791,0.00179036
0.000456118,0.00191433
0.000437961,0.00167711
0.000404682,0.00184244
0.000422963,0.00164795
0.000430258,0.00169541
0.000428776,0.00155528
0.000432661,0.00167729
0.000469997,0.00187047
0.000432291,0.00165073
0.000452174,0.00220587
0.00044243,0.00168985
0.000394316,0.0017346
0.000417099,0.00168048
0.000433563,0.00162225
0.000464793,0.00171895
0.000447619,0.00160643
0.000455083,0.00170797
0.000392516,0.00164271
0.000431158,0.00166134
0.000447546,0.00169936
0.000425308,0.00174466
0.000406422,0.00182486
0.000450756,0.00187438
0.000443355,0.00173817
0.000452167,0.00177578
0.000418009,0.00166793
0.000446281,0.00179947
0.000448749,0.00218345
0.000428118,0.00188062
0.000403784,0.00188801
0.000436097,0.00173479
0.000432481,0.00182869
0.000461756,0.0017907
0.000430888,0.0017611
0.000414516,0.00165259
0.000407321,0.00161113
0.000427301,0.00173022
0.000429473,0.00173192
0.000438572,0.00206675
0.000467503,0.00176512
0.000457307,0.00173003
0.000427158,0.00194219
0.000431772,0.00170679
0.000433425,0.00185115
0.000466706,0.00188055
0.000420823,0.00169067
0.000424809,0.00171616
0.000402472,0.00309795
0.000447235,0.00181357
0.00041471,0.00166487
0.000471907,0.00258522
0.000415002,0.00162847
0.000417131,0.00171741
0.000431548,0.00160743
0.000446852,0.00153572
0.000453103,0.00244688
0.000447231,0.00182422
0.000430591,0.00173722
0.000463565,0.00171778
0.0004316,0.00250652
0.000396782,0.00155714
0.000438724,0.00173368
0.000422813,0.00229226
0.000435527,0.00187605
0.000437076,0.00184261
0.00046313,0.00232941
0.000390664,0.00161531
0.000445308,0.00174561
0.000406447,0.00187139
0.000441284,0.00184037
0.000428451,0.00173406
0.000469802,0.00189951
0.000435882,0.00252564
0.000450383,0.00230757
0.000438771,0.00178463
0.000452976,0.0017868
0.000448877,0.00168502
0.000442135,0.00170995
0.000421235,0.00177723
0.000407757,0.00259876
0.000451559,0.00211596
0.000468924,0.00166953
0.000456115,0.00272952
0.000443332,0.00171037
0.000444781,0.00180724
0.000409502,0.00164326
0.000406954,0.00307161
0.000427548,0.00171178
0.000443732,0.00207154
0.0004675,0.00167555
0.000455923,0.0017147
0.00044212,0.00178739
0.000451826,0.0016707
0.000458647,0.00220785
0.000431591,0.00180926
0.00045272,0.00166032
0.000481428,0.00181599
0.000430474,0.00178147
0.000435814,0.00172546
0.000415543,0.00178094
0.000420635,0.0016798
0.000417673,0.00171781
0.000416712,0.002383
0.00041451,0.00191933
0.000431026,0.0020556
0.000476736,0.00249085
0.000448186,0.0021635
0.000448902,0.00188219
0.000428067,0.00222114
0.000439832,0.00196927
0.000439755,0.00182378
0.00045556,0.002058
0.000483686,0.00208528
0.000455344,0.0020104
0.000434653,0.00194523
0.000462666,0.00223359
0.000470774,0.0018608
0.000435644,0.00190824
0.000463654,0.00180428
0.000438552,0.00185918
0.000480485,0.00207849
0.000420969,0.001599
0.000446992,0.00162667
0.000453485,0.00166321
0.000457741,0.00174604
0.000420182,0.00165973
0.000466159,0.00165843
0.000423056,0.00151541
0.000452464,0.00179525
0.000451323,0.00170602
0.000446503,0.0016466
0.000433026,0.00168969
0.000464975,0.00187282
0.000459832,0.00209783
0.00044684,0.0016311
0.00043576,0.0016748
0.000430861,0.00228784
0.000434527,0.00176532
0.000426181,0.00174703
0.000463202,0.00177776
0.000500189,0.00244162
0.00043288,0.00165719
0.000411816,0.00161248
0.00044561,0.0017754
0.000412523,0.00170655
0.000440099,0.00260314
0.000476246,0.00173986
0.00045797,0.00167507
0.000460159,0.00182806
0.00044471,0.00176213
0.000412983,0.00182456
0.000435264,0.00186974
0.000417679,0.00179046
0.000424394,0.00180458
0.00043795,0.00177556
0.000459447,0.00191518
0.000436098,0.00188909
0.000458109,0.00225425
0.000435088,0.00186844
0.000424038,0.00196298
0.000411261,0.00179026
0.000448478,0.00177827
0.000435526,0.00171126
0.00041149,0.00179507
0.000452092,0.00173024
0.000446643,0.00156031
0.000428508,0.00158716
0.000463292,0.00176893
0.000429918,0.00160805
0.00043845,0.00170367
0.000434927,0.00162502
0.000464535,0.00182281
0.000433385,0.00181232
0.000440997,0.00179613
0.000435924,0.00175232
0.000419807,0.00174527
0.000450771,0.00174949
0.000412512,0.00172288
0.000433748,0.00190788
0.000478944,0.00174849
0.000434449,0.00177155
0.000429925,0.00170853
0.000454718,0.00176604
0.000415733,0.00162769
0.000424483,0.00169464
0.000441466,0.00186138
0.000462377,0.0017492
0.000455919,0.00230434
0.000485696,0.00179029
0.000447515,0.00165333
0.000438001,0.00244551
0.000446631,0.00193844
0.000474453,0.00198509
0.000441479,0.00181811
0.00042401,0.00191764
0.000415107,0.00190282
0.000423705,0.00202504
0.000478557,0.00190019
0.000412098,0.00164271
0.000450449,0.00196661
0.000423999,0.00233416
0.000427119,0.00201249
0.000473278,0.00187151
0.000446351,0.0020583
0.000448697,0.00190967
0.000455062,0.00166146
0.000382484,0.00165621
0.000477325,0.00194517
0.00038408,0.00168706
0.000418226,0.00231988
0.000440958,0.0017381
0.000433593,0.00185167
0.000426042,0.00164869
0.00044963,0.00173928
0.000395595,0.00159066
0.000444136,0.00245495
0.000486899,0.00185795
0.000434346,0.00176319
0.000471455,0.00176631
0.000465858,0.00182512
0.000415781,0.00164641
0.000450892,0.00179903
0.000389725,0.00153291
0.000400894,0.00158559
0.00043733,0.00164663
0.000426189,0.00168122
0.000468361,0.0021721
0.000437212,0.00171342
0.000400302,0.00175987
0.00042055,0.00171808
0.00044014,0.00186704
0.000409026,0.00168073
0.000412721,0.00165457
0.000425536,0.00228004
0.00043465,0.00177148
0.000472871,0.00190981
0.000438047,0.00172064
0.000433093,0.00163199
0.000434254,0.00204195
0.000438297,0.00183768
0.000442188,0.00213918
0.000413255,0.00200111
0.000429826,0.00187493
0.000415921,0.00189571
0.000469983,0.00205329
0.00044856,0.00205053
0.000445017,0.00198842
0.000419116,0.00197801
0.000416789,0.00223322
0.00046098,0.00206948
0.000442518,0.00193707
0.00047857,0.00172079
0.000466506,0.00183585
0.000402462,0.00173685
0.000435603,0.00186253
0.000421965,0.00169249
0.000439012,0.00162294
0.000441208,0.00164211
0.000427073,0.00168048
0.000445675,0.00176047
0.00041389,0.00162173
0.000446797,0.00169375
0.000427758,0.00172753
0.000417719,0.00192051
0.000407876,0.00162211
0.000455168,0.00188235
0.000428909,0.00173945
0.000438242,0.00165542
0.000484549,0.00196675
0.000443929,0.00161445
0.000430429,0.00168087
0.000447207,0.0017846
0.000456179,0.00169341
0.00040783,0.00160017
0.00041407,0.00172856
0.000461284,0.00162675
0.000429469,0.00177568
0.000435955,0.00175938
0.00042311,0.00161665
0.000446938,0.00167266
0.000485171,0.00200516
0.000440108,0.00229246
0.000452635,0.0018904
0.000447393,0.00179599
0.000407417,0.0018534
0.000393321,0.00196766
0.000454466,0.00183759
0.000489461,0.00209573
0.000424603,0.00199387
0.000454143,0.00191888
0.000411915,0.00184457
0.000426893,0.00169277
0.000417391,0.00170332
0.000419756,0.00168563
0.000433677,0.00165208
0.000440755,0.0016738
0.000443262,0.00169029
0.000444394,0.00184525
0.000416841,0.00169413
0.000412868,0.00163686
0.000432205,0.00171349
0.000477981,0.00176802
0.000427489,0.00155031
0.000433542,0.00174257
0.00042096,0.00181477
0.000461805,0.00174091
0.000414159,0.00176349
0.000444774,0.00160432
0.000429155,0.00204275
0.000427435,0.00179279
0.000441219,0.00209136
0.000473771,0.00184426
0.00042056,0.001862
0.00047064,0.00181883
0.000478638,0.00171702
0.000416397,0.00173143
0.000477361,0.00178206
0.000478456,0.00166076
0.000458332,0.00169879
0.00039748,0.00162303
0.000445329,0.00160629
0.000493582,0.00172755
0.000430761,0.00176361
0.000451521,0.00171071
0.000432395,0.00166848
0.000392288,0.00168516
0.000416001,0.00163774
0.00045759,0.00175776
0.00043611,0.00175759
0.000394076,0.00170285
0.000451994,0.00170395
0.000445063,0.0017814
0.000442979,0.00177505
0.000452789,0.00170105
0.000448633,0.0017032
0.000467705,0.00180444
0.000423901,0.00174136
0.000433719,0.00180631
0.000420476,0.00161832
0.000446381,0.00190851
0.000444771,0.00166451
0.000460464,0.00177903
0.000442352,0.00168611
0.000472474,0.00185439
0.000413376,0.00177539
0.000442267,0.00173331
0.000433306,0.00174973
0.00045214,0.00191025
0.000453157,0.00180813
0.000447059,0.00160625
0.00042844,0.00176231
0.000433086,0.00166089
0.000435276,0.00189681
0.000423879,0.001642
0.00044025,0.00175796
0.000432085,0.00161069
0.000470155,0.00177657
0.000443001,0.00171044
0.000403579,0.00156881
0.000411274,0.00172772
0.000423712,0.00163204
0.000449065,0.00170544
0.000429057,0.00166324
0.000452209,0.00174358
0.000438144,0.00170778
0.000440883,0.00167998
0.000432085,0.00181475
0.000404408,0.00180322
0.000454037,0.00178741
0.000457395,0.00178593
0.000422648,0.00182471
0.000492832,0.00194865
0.000435898,0.00169789
0.00045309,0.00184908
0.000461423,0.00172605
0.000428351,0.00167651
0.000405069,0.00178853
0.000438647,0.00177479
0.000431105,0.00173942
0.000413809,0.00177165
0.000414382,0.00173801
0.000438356,0.00174478
0.000473958,0.00182524
0.000422734,0.0015022
0.000460941,0.00174547
0.000483973,0.00177158
0.000409365,0.00167547
0.000486022,0.00178055
0.000464671,0.00178723
0.000419715,0.00169294
0.000487999,0.00199994
0.000426313,0.0017215
0.00042416,0.00176959
0.000427444,0.00173471
0.000396841,0.00176173
0.000449646,0.00179575
0.000427177,0.00171332
0.000449133,0.00197786
0.000464471,0.00192228
0.000431678,0.00172679
0.000428459,0.00199509
0.000469217,0.00176378
0.000453306,0.00177072
0.000442183,0.00173239
0.000430284,0.00180726
0.000433053,0.00204634
0.000411625,0.00183806
0.000468562,0.00179356
0.000459922,0.00199919
0.00043931,0.00165164
0.000461995,0.00179128
0.000477408,0.00170903
0.000417118,0.00169073
0.000465654,0.001859
0.000447714,0.00169353
0.00043811,0.00165605
0.000439488,0.00181983
0.000414063,0.00164908
0.000445494,0.00166988
0.000453342,0.00177001
0.000496327,0.00179712
0.000467885,0.0020136
0.000444896,0.0018105
0.000486255,0.00207229
0.000480003,0.00180044
0.00042909,0.0018274
0.000444512,0.00160907
0.000476196,0.00213677
0.000400692,0.00169687
0.000432063,0.00200348
0.000462474,0.00185526
0.000426241,0.00165287
0.00047265,0.00169086
0.00041375,0.00186328
0.000443902,0.00168526
0.000419183,0.00180351
0.000449126,0.00183832
0.000464504,0.00196561
0.00041995,0.00175168
0.000444076,0.00186611
0.000428736,0.00170102
0.000451612,0.00210591
0.000474925,0.00190304
0.000449974,0.00161216
0.000436427,0.00183844
0.000442503,0.00212996
0.000431843,0.00175819
0.000439312,0.00191084
0.000460952,0.00182005
0.00042909,0.0016568
0.000486064,0.00215624
0.000436113,0.00170132
0.000461969,0.00189624
0.000417977,0.00174761
0.00043327,0.00180655
0.000428286,0.00165444
0.000436503,0.00173297
0.000451544,0.00230917
0.000424338,0.00173268
0.000469198,0.00230796
0.000446409,0.00188593
0.000524215,0.00183107
0.000429035,0.00245614
0.000450127,0.00180805
0.000429782,0.00173619
0.00045989,0.00246333
0.000424236,0.00174498
0.000419887,0.00188085
0.000419638,0.00174507
0.000435047,0.00273015
0.000418274,0.00186353
0.00045135,0.00230495
0.000442107,0.00180601
0.000469234,0.00322601
0.000475216,0.00208606
0.000427034,0.00181091
0.000414708,0.00163048
0.000440063,0.00179256
0.000439935,0.00182785
0.000436642,0.00166328
0.000472375,0.00232787
0.000437892,0.00180445
0.000445632,0.00176854
0.000414163,0.00186083
0.000446295,0.00222963
0.000442323,0.00196741
0.000459705,0.00191253
0.000482975,0.00196748
0.000465745,0.00176515
0.000486774,0.00193805
0.000436772,0.00172243
0.000464737,0.0017363
0.000441093,0.00216858
0.00045289,0.00174617
0.000436149,0.00193789
0.000416095,0.0016059
0.000453333,0.00174744
0.000434002,0.00174713
0.000446659,0.00219598
0.000402118,0.00157027
0.000416099,0.00250322
0.000402941,0.00157696
0.000448055,0.00186768
0.000443933,0.0018895
0.000408346,0.00170169
0.000400503,0.00158744
0.000445168,0.00169341
0.000458369,0.00260986
0.00043827,0.00182676
0.000463438,0.00256662
0.00044379,0.00179479
0.000463936,0.00178795
0.00041814,0.00163799
0.00043516,0.00165958
0.000448642,0.00166345
0.000446669,0.00180984
0.000429839,0.00183328
0.000427193,0.00177089
0.000476038,0.00170156
0.000398875,0.00153107
0.000471667,0.00177398
0.000412957,0.0017687
0.000412006,0.00197957
0.000420256,0.00179904
0.000424553,0.00242611
0.000454153,0.00177133
0.000433275,0.0019545
0.000435103,0.00192602
0.000454255,0.00179291
0.000431892,0.00174428
0.000434174,0.00174053
0.000437745,0.00178794
0.000483038,0.0016782
0.000473046,0.0018219
0.000465344,0.00180139
0.00042869,0.00155953
0.000420859,0.00170223
0.000445886,0.00167969
0.000444116,0.00174864
0.00040092,0.001559
0.000419192,0.00158316
0.000465373,0.0018034
0.000446345,0.0016263
0.000442271,0.00175038
0.000452,0.00178098
0.000429541,0.00177154
0.000440974,0.0017343
0.000432212,0.0016569
0.000454585,0.00172675
0.000431249,0.00170493
0.00047103,0.00185177
0.000408057,0.00161742
0.000438944,0.00186322
0.000443253,0.00159261
0.000460927,0.00195458
0.000434247,0.00176862
0.000417988,0.00191096
0.000438823,0.00171496
0.000449865,0.00187575
0.000434064,0.00166916
0.000443667,0.0017928
0.000480838,0.00174605
0.000459606,0.00183107
0.00040263,0.0016162
0.000423306,0.00168274
0.000440277,0.00170845
0.000463535,0.00177725
0.000441047,0.00174825
0.000421264,0.00167174
0.000461992,0.00188425
0.000412493,0.00177945
0.000457623,0.0020117
0.00047477,0.00183388
0.000422407,0.00170972
0.000438359,0.00176227
0.000411736,0.00172239
0.00045786,0.00182055
0.000468919,0.00204364
0.000431525,0.00162351
0.000452562,0.00168277
0.000419753,0.00165543
0.000447679,0.00201992
0.00042208,0.00176991
0.000433443,0.00159146
0.000488028,0.00173408
0.000466688,0.00178913
0.000483549,0.00175746
0.000411684,0.00163414
0.000438001,0.00200723
0.000441745,0.00171499
0.000438212,0.00166922
0.000432634,0.00162679
0.00043335,0.00169069
0.00045658,0.00177598
0.000451523,0.00172939
0.000420687,0.00174619
0.000476407,0.00189064
0.000441524,0.00164174
0.000433386,0.00164554
0.000455509,0.00165631
0.000486912,0.00187013
0.000428358,0.0018272
0.000462278,0.00191267
0.000440456,0.00174249
0.000479126,0.00191474
0.000434095,0.00181398
0.000452067,0.00218249
0.000462176,0.00172952
0.000451486,0.00178778
0.000480992,0.00182222
0.000430951,0.00183084
0.000503172,0.0018078
0.00045963,0.00183631
0.000470046,0.00190415
0.000413122,0.00168618
0.000446324,0.0018056
0.000416074,0.0016927
0.00039349,0.0016291
0.000464367,0.00276537
0.000437866,0.00164104
0.000405835,0.00240745
0.000444472,0.00171311
0.000430105,0.00174228
0.000437527,0.00249959
0.000418733,0.00165165
0.000396451,0.00154981
0.000393325,0.00173962
0.000439579,0.00288069
0.000435982,0.00232365
0.000458698,0.00187468
0.000435187,0.00179499
0.000418061,0.00264494
0.000385029,0.00188464
0.000423155,0.00188818
0.000435164,0.00195367
0.000466026,0.00186085
0.000417958,0.00237064
0.000466881,0.00203723
0.000426912,0.00166744
0.000443657,0.0017743
0.000431007,0.00173699
0.000468337,0.00189708
0.000440124,0.00259504
0.000417417,0.0016785
0.000419665,0.00175172
0.000440093,0.00185977
0.000458216,0.00269523
0.000409465,0.00164594
0.000446042,0.00162828
0.000434686,0.00182177
0.000438998,0.00175068
0.000421913,0.00207208
0.000419919,0.00155408
0.000423814,0.00221769
0.000443986,0.00263113
0.000442933,0.00172594
0.000430852,0.00178443
0.000449727,0.00174643
0.000448894,0.00172518
0.000439095,0.00294395
0.000450978,0.00185538
0.000423561,0.0016663
0.000453459,0.00231867
0.000439725,0.00173859
0.00044873,0.00167824
0.000406572,0.0016688
0.000409316,0.00162961
0.000470569,0.00178122
0.000470306,0.00184135
0.000450273,0.00160961
0.000436973,0.00169811
0.000454423,0.00168342
0.000409758,0.00160988
0.000473817,0.00176402
0.000466382,0.00169817
0.000436733,0.00188653
0.000445126,0.00184435
0.00044409,0.00167026
0.00041571,0.00172086
0.000460128,0.00163326
0.000407513,0.0016727
0.000455741,0.00181341
0.00048579,0.00265802
0.000485128,0.00180135
0.000425045,0.00159853
0.000437789,0.00231943
0.000469421,0.00189793
0.000403696,0.00176096
0.000417156,0.00178124
0.000443557,0.00185334
0.000418761,0.0017655
0.000455491,0.00279404
0.000416295,0.00179427
0.000470491,0.00169549
0.000456358,0.0018238
0.000431795,0.00167778
0.00041778,0.00219777
0.000429865,0.00174908
0.000416755,0.00176065
0.000486772,0.00181673
0.000416812,0.00181258
0.000476507,0.00172578
0.000407531,0.00168035
0.000448886,0.00177223
0.000449102,0.00200295
0.000413969,0.0017159
0.000429581,0.00193509
0.000434362,0.00185312
0.000428686,0.00279842
0.000443487,0.00190683
0.000424549,0.00248215
0.000419335,0.00162383
0.000412537,0.00159489
0.000451546,0.00184605
0.000443498,0.00173297
0.000458584,0.00171432
0.000447305,0.00172705
0.000447907,0.00240889
0.000452514,0.00177501
0.000455588,0.00168655
0.00044036,0.00247897
0.000423937,0.00166741
0.000476603,0.00178819
0.000463361,0.00174478
0.000507449,0.00179116
0.000441374,0.00176917
0.000427068,0.0016429
0.000419648,0.00165888
0.000395704,0.00173652
0.000417066,0.00176947
0.000458479,0.00165179
0.000426543,0.00198238
0.000438384,0.00187221
0.000431583,0.00167409
0.000435698,0.00205485
0.000450844,0.00196199
0.000448612,0.00188551
0.000479715,0.0027196
0.000442382,0.0016881
0.000438068,0.0016172
0.000446358,0.00166874
0.000441232,0.00170202
0.000432922,0.00182041
0.000451867,0.00181268
0.000443577,0.00283442
0.000392416,0.00174403
0.000467826,0.0017989
0.000414902,0.00185865
0.000418938,0.00190628
0.000432523,0.00176988
0.000450323,0.0020384
0.000437695,0.0019383
0.000479094,0.00175787
0.000441007,0.00175609
0.000418444,0.00174537
0.00042063,0.00165512
0.000480562,0.00163618
0.000458315,0.00175272
0.000453347,0.00181499
0.000432362,0.00159057
0.000484257,0.00179537
0.000427331,0.00168964
0.000463764,0.00181695
0.000413365,0.00162712
0.00045016,0.00172525
0.000444679,0.00179332
0.000434111,0.00167954
0.000447752,0.00181563
0.000388553,0.00155175
0.000437871,0.00170107
0.000389271,0.00165257
0.000445828,0.00185232
0.000452188,0.00175454
0.000414171,0.00166806
0.000466198,0.00188316
0.000450087,0.00171404
0.000436087,0.00167469
0.000409136,0.00158306
0.000403946,0.00152654
0.000411495,0.00158068
0.000448717,0.00187419
0.000434673,0.00194178
0.000441296,0.00189343
0.000422283,0.00176042
0.00044915,0.00178336
0.000450314,0.00191583
0.000476972,0.00192046
0.000426797,0.0018423
0.000460462,0.00178488
0.000459696,0.00180526
0.000481494,0.00192979
0.000458347,0.00185413
0.000414355,0.00177041
0.000413217,0.00176871
0.000467794,0.0019628
0.000427152,0.00322481
0.000469075,0.00186591
0.000464548,0.00208126
0.000440145,0.00223297
0.000411276,0.00183701
0.000443514,0.00279646
0.000479278,0.00184764
0.000464021,0.00262437
0.00045054,0.00194999
0.000447271,0.0021873
0.000435767,0.00169688
0.000419434,0.00256175
0.000431641,0.00175952
0.000419916,0.00171569
0.000434227,0.00174694
0.00043086,0.00157561
0.000420915,0.00183588
0.000413864,0.0020179
0.00041947,0.00177465
0.000432776,0.00236048
0.000441734,0.0016932
0.000408724,0.00158993
0.000430135,0.0024986
0.000431268,0.00316558
0.000465953,0.00189473
0.000429281,0.00172821
0.000463601,0.00189156
0.000445774,0.0019032
0.000460305,0.00192307
0.000465244,0.001899
0.000406025,0.00170517
0.00039712,0.0024878
0.000480098,0.00178388
0.000467636,0.00177966
0.000446811,0.00171905
0.000484916,0.00202756
0.000431168,0.00182497
0.000423379,0.0032474
0.000465979,0.00245263
0.000395021,0.0016528
0.000429523,0.00263945
0.000498591,0.00209869
0.000493358,0.00205073
0.000468427,0.00201665
0.000465123,0.00202104
0.000464198,0.00333899
0.000388386,0.00170075
0.000455293,0.00177423
0.000472965,0.00178278
0.000471059,0.00190451
0.000449053,0.00286871
0.000405028,0.00170174
0.000427892,0.00180075
0.000438505,0.00180518
0.000457104,0.0019523
0.000460132,0.00279309
0.000432994,0.00194338
0.000422705,0.00168485
0.000466763,0.00180883
0.000448343,0.00264168
0.000423241,0.00173255
0.000478352,0.00191529
0.000453058,0.00186069
0.00048414,0.00287157
0.000412107,0.00167247
0.000445379,0.00281017
0.000436723,0.00233353
0.000451837,0.00205316
0.000417712,0.00167785
0.000448997,0.00277147
0.000446709,0.00178616
0.00043303,0.00180864
0.000431814,0.0018506
0.000429303,0.00184741
0.000474365,0.00295832
0.000441839,0.00266419
0.000437738,0.00192119
0.000432684,0.00183697
0.000431561,0.00300658
0.000435863,0.00187584
0.000408382,0.00180984
0.000456515,0.00251907
0.000471909,0.00172942
0.000456777,0.00325998
0.000481218,0.00192709
0.000490193,0.00240923
0.000430836,0.00254453
0.000482524,0.00303772
0.000432136,0.00295983
0.00047586,0.00250901
0.000435776,0.00180652
0.000432041,0.00296374
0.000446126,0.00187867
0.000429569,0.00315515
0.000435877,0.00164558
0.000443019,0.00214655
0.000411258,0.00244457
0.000493512,0.00304241
0.000427745,0.00281399
0.000463331,0.00175717
0.000452437,0.00270473
0.000464765,0.00312832
0.000408433,0.00160157
0.000465822,0.00261636
0.000402783,0.00205915
0.000447285,0.00183907
0.000433716,0.00248967
0.00044929,0.0018178
0.000407344,0.00188487
0.00046474,0.00168214
0.000460129,0.00294509
0.000447346,0.00275343
0.000504315,0.00187618
0.000423908,0.00182737
0.000442304,0.00188596
0.000434816,0.00258151
0.000413872,0.00316915
0.000458133,0.00167227
0.000458468,0.0019246
0.00042165,0.00168581
0.000456301,0.00179238
0.000463783,0.00339012
0.000452424,0.00198811
0.000446053,0.00302233
0.000450856,0.00190046
0.000474031,0.00352989
0.000420516,0.00169182
0.00041952,0.00350191
0.000439453,0.00228624
0.000448273,0.00206366
0.000418826,0.00317554
0.00048426,0.00430258
0.00045348,0.00303981
0.000439747,0.00227814
0.000457877,0.00345629
0.000454187,0.00310569
0.000439506,0.00397241
0.000465545,0.00337338
0.00045354,0.00225
0.000443898,0.00275005
0.000421377,0.00265501
0.000425545,0.0025912
0.000412511,0.00225877
0.000459252,0.00270228
0.000468086,0.00328176
0.000473855,0.00218441
0.000425117,0.00231796
0.00044808,0.00234869
0.000475795,0.00219702
0.000462453,0.00308697
0.000457841,0.00217399
0.000436515,0.00263018
0.000424076,0.00181279
0.000488156,0.00299983
0.000433447,0.00252825
0.000443452,0.00229917
0.00041511,0.00275762
0.000457998,0.00338295
0.000443147,0.00392517
0.000459921,0.002264
0.000432104,0.00336819
0.000504578,0.00410101
0.000478702,0.00356121
0.000421858,0.00261761
0.000453406,0.00328283
0.000459961,0.00370395
0.000483516,0.00210185
0.000468925,0.00341361
0.000467139,0.00298277
0.000438928,0.00189329
0.000473405,0.00392907
0.000434064,0.00225119
0.000458507,0.00331234
0.00045402,0.00279626
0.000470017,0.00233168
0.000435521,0.00297596
0.00046626,0.00357002
0.0004554,0.00199129
0.000439767,0.00333839
0.000461129,0.00426538
0.000447443,0.00319834
0.000464292,0.0019208
0.000472257,0.00270911
0.000441112,0.0029219
0.000443195,0.00233711
0.000449837,0.00232769
0.000459867,0.00300768
0.000435644,0.00296537
0.000399153,0.00312434
0.000434861,0.00235511
0.000420661,0.00232601
0.000456744,0.00266678
0.000463015,0.00242049
0.000471983,0.0027619
0.000424406,0.00256335
0.000452718,0.00254466
0.000442017,0.00271489
0.000467509,0.00354334
0.000435088,0.00191227
0.00047924,0.00282835
0.000481079,0.00346284
0.000452518,0.00316082
0.000490301,0.00300706
0.000454692,0.003424
0.000421809,0.00332445
0.00044874,0.00246154
0.000480106,0.00256279
0.000455707,0.00236789
0.000448214,0.00281677
0.000444492,0.00267976
0.000424133,0.00302204
0.000421077,0.0027911
0.000449519,0.00198631
0.000436312,0.00302705
0.000471512,0.00413002
0.000447287,0.00306031
0.000442729,0.00174164
0.000456962,0.002328
0.000382749,0.00287953
0.000480689,0.00366593
0.00043892,0.00270384
0.00045413,0.00325552
0.000465783,0.00427777
0.00042737,0.00209729
0.000428539,0.00267993
0.000460657,0.00327817
0.000464524,0.00405605
0.000437813,0.00401102
0.000444208,0.00274417
0.000408941,0.00313739
0.000495242,0.00429246
0.000417112,0.00224151
0.000454314,0.00395613
0.000456921,0.00333076
0.00040317,0.00321392
0.000405594,0.0031486
0.000489191,0.00296369
0.000511975,0.00337214
0.000470259,0.0035723
0.000445251,0.00328548
0.000429216,0.00294559
0.000451209,0.00302757
0.000422123,0.00297754
0.000497548,0.00308442
0.000437536,0.00437224
0.000452367,0.00334287
0.00044122,0.00274177
0.000531458,0.00357348
0.00048963,0.00494985
0.000444804,0.00430937
0.000465988,0.00339367
0.000452065,0.00430472
0.00046477,0.00397471
0.000479476,0.00293423
0.000454778,0.00350844
0.000434257,0.00313695
0.000483263,0.00343539
0.000433297,0.0018174
0.000438043,0.00352298
0.000435966,0.00256276
0.000460706,0.00370079
0.000422461,0.00238395
0.00047383,0.00275085
0.000429823,0.00290789
0.000456177,0.00271689
0.000432139,0.00211508
0.000445851,0.00248709
0.000476581,0.00309541
0.000447879,0.00174427
0.000463354,0.00295531
0.000458231,0.00181232
0.000472209,0.0031346
0.000457782,0.00274872
0.000431268,0.00251539
0.000490242,0.002865
0.000435966,0.00256294
0.000438789,0.0030334
0.000460755,0.00267276
0.000455401,0.00273406
0.000450788,0.00303623
0.000457497,0.0029957
0.00044228,0.00224796
0.000455774,0.00224414
0.00042624,0.00279033
0.000462753,0.00317059
0.000465711,0.00229834
0.000445689,0.00303969
0.000445086,0.00271065
0.000431385,0.00404268
0.000471109,0.00235712
0.000470898,0.00232046
0.000434316,0.00321815
0.000450871,0.00302259
0.000443211,0.00315795
0.00046012,0.00244798
0.000449478,0.00181375
0.000487277,0.00236898
0.000438598,0.0025828
0.000424613,0.00291223
0.000435634,0.00200701
0.000458666,0.00283112
0.000431222,0.0026512
0.000410691,0.00337488
0.000439824,0.00368201
0.000465173,0.00208398
0.000402565,0.00188243
0.000428255,0.00183973
0.000428206,0.00205314
0.000460425,0.00198543
0.000436845,0.00211919
0.000499258,0.00190428
0.000451089,0.00355793
0.000450124,0.00195408
0.000490427,0.00260072
0.000448139,0.00189398
0.000391221,0.00181745
0.000453124,0.00293701
0.000433073,0.00277289
0.000477236,0.00381285
0.000457568,0.00273412
0.000419358,0.00200065
0.000460163,0.00231858
0.000458412,0.00287515
0.000469845,0.00244402
0.000419033,0.00201258
0.000470497,0.0024482
0.000416796,0.00195315
0.000482886,0.00267635
0.000449527,0.00348902
0.000420029,0.00199073
0.000454702,0.00302987
0.000390352,0.00184214
0.000424753,0.0032189
0.00044089,0.00199618
0.000477446,0.00309538
0.00046018,0.00259395
0.000432024,0.00321656
0.00044141,0.00296478
0.000464156,0.00208168
0.00048097,0.00304655
0.000473196,0.001841
0.000455461,0.00229063
0.000440256,0.00242217
0.000398283,0.00294234
0.000464071,0.0016837
0.000485362,0.00275838
0.000410872,0.00261274
0.00045268,0.00183393
0.000409998,0.0017874
0.000415622,0.00170979
0.00045415,0.00196458
0.000444488,0.00208202
0.000460677,0.00219838
0.0004424,0.00243319
0.000443537,0.00194659
0.000414718,0.00168394
0.000441288,0.00172685
0.000438834,0.00167734
0.00043194,0.00173014
0.000405947,0.00162022
0.000427414,0.00164244
0.000506304,0.00224877
0.000415219,0.00162017
0.000455457,0.00272335
0.00044566,0.00173718
0.000455575,0.00179899
0.000421044,0.00264453
0.000439239,0.00172983
0.000413036,0.00162022
0.000443591,0.00172997
0.000485687,0.00221565
0.000470155,0.00192026
0.000459732,0.00192435
0.000455174,0.00165229
0.000427548,0.00169165
0.00046874,0.00169884
0.00043633,0.0025818
0.000434587,0.00169067
0.000450045,0.00215933
0.000408191,0.00214003
0.000475021,0.00172342
0.000429318,0.0029879
0.000431663,0.00165012
0.000439438,0.00185425
0.000454906,0.00183987
0.000450556,0.00175611
0.000440916,0.00171844
0.000453503,0.00176728
0.000388956,0.00168842
0.000484721,0.00174732
0.000474447,0.00202821
0.00043643,0.00294363
0.000447207,0.0017986
0.000397118,0.00176947
0.000417974,0.00190116
0.000444751,0.00202004
0.000415046,0.00171553
0.000425087,0.0019152
0.000470087,0.00232081
0.000427181,0.00159102
0.000431914,0.00187566
0.000476599,0.00183896
0.000422645,0.00167456
0.000407347,0.00167681
0.00046101,0.00166207
0.000451548,0.00158184
0.000455686,0.001673
0.00044157,0.00169021
0.000455718,0.00169896
0.000464244,0.00167996
0.000432243,0.00165653
0.000418376,0.001719
0.000435605,0.0016916
0.000439872,0.00190889
0.00045633,0.00182924
0.000422354,0.0016643
0.000458287,0.00155594
0.00042718,0.00176033
0.000412522,0.00151905
0.000416372,0.0016481
0.000433372,0.00177239
0.000390416,0.00156849
0.000452502,0.00162779
0.000420729,0.00177314
0.000437307,0.00171917
0.000436385,0.00167059
0.00045466,0.00190211
0.000453523,0.00189451
0.000424154,0.00174979
0.000428423,0.00171931
0.000417168,0.00169985
0.000462771,0.00186187
0.000439646,0.00186459
0.000440608,0.00186172
0.000462491,0.00189897
0.000461618,0.00170164
0.000442792,0.00187073
0.000445514,0.00182645
0.000449187,0.00178944
0.000464076,0.00209416
0.000481719,0.0018282
0.000463824,0.00198817
0.000422939,0.00174053
0.000432833,0.00179573
0.000453299,0.00187549
0.000419989,0.00188885
0.000401187,0.00161555
0.000419361,0.00174437
0.000450205,0.00171383
0.000404772,0.0017219
0.000443609,0.00173147
0.000475652,0.00188283
0.000413574,0.00169273
0.000458254,0.00181178
0.000464758,0.00179599
0.000441264,0.00161656
0.000466877,0.00190063
0.000448031,0.00175647
0.00046641,0.00165335
0.000450019,0.00175801
0.00044206,0.00175777
0.000412127,0.00168045
0.00042708,0.00173813
0.000431292,0.00186974
0.000460311,0.0017011
0.000492373,0.00202159
0.000403807,0.00171879
0.000418717,0.00178675
0.000443608,0.00170054
0.000426636,0.00165962
0.000468051,0.00177733
0.000468804,0.00164438
0.00046203,0.001863
0.000424489,0.00173783
0.000461589,0.0017439
0.000404782,0.00170349
0.0004439,0.00172803
0.000475335,0.00177516
0.000469205,0.00185039
0.000414249,0.00184599
0.000424881,0.00178851
0.000456536,0.00172434
0.000426675,0.00191436
0.000429359,0.00178525
0.000406947,0.00162302
0.000487509,0.00183684
0.00041452,0.00171932
0.000437708,0.00181351
0.000422813,0.0016757
0.000404474,0.00168218
0.000424857,0.00167432
0.000484794,0.00237634
0.000432416,0.00172408
0.000386676,0.00154892
0.000425791,0.00168704
0.000437193,0.00178724
0.000466398,0.00184099
0.000451752,0.00168522
0.000441733,0.00180537
0.000418844,0.00159487
0.000474113,0.00175916
0.000453192,0.00217875
0.000435434,0.00183171
0.000392185,0.00152645
0.000428782,0.00175296
0.000432955,0.00163531
0.000442635,0.0018055
0.000457679,0.00167409
0.000452079,0.00175288
0.000407423,0.00158073
0.000433231,0.00164026
0.000436176,0.00160848
0.000447831,0.00173268
0.000405734,0.00161778
0.000444671,0.00168174
0.0004461,0.00174816
0.000434285,0.00182825
0.000408256,0.00160828
0.000424745,0.00179257
0.000406336,0.00176478
0.00044859,0.00194337
0.000389828,0.0015428
0.000458911,0.00178048
0.000443949,0.00170785
0.000410747,0.00165283
0.000455181,0.00187148
0.000440064,0.00186971
0.000440935,0.0017668
0.000428775,0.00172621
0.000433318,0.0016497
0.000422779,0.00154078
0.000412082,0.00163331
0.000426821,0.00156326
0.000452757,0.00166005
0.000433971,0.00172222
0.000477915,0.00182904
0.00045597,0.00175112
0.000423683,0.00152157
0.000455528,0.00179391
0.000461929,0.00157969
0.000410439,0.00171224
0.000451277,0.00167352
0.000421372,0.00146638
0.000454718,0.00174672
0.000439643,0.00157404
0.000465668,0.00174666
0.000469793,0.00165176
0.000401366,0.00173076
0.000422838,0.00158281
0.000418269,0.00187944
0.000438222,0.00175566
0.000441942,0.00169818
0.000424655,0.00171116
0.000453877,0.00167171
0.000407825,0.00164893
0.000444553,0.00174645
0.000446084,0.00182909
0.00042719,0.0016543
0.000455237,0.00166359
0.000471074,0.00180242
0.000420093,0.0016034
0.000449106,0.0016681
0.000437618,0.00171255
0.000453777,0.00178872
0.000465929,0.00179143
0.000444339,0.00172374
0.000464694,0.00170637
0.000439219,0.00165853
0.000443076,0.0016949
0.000419177,0.00170246
0.000434359,0.0016937
0.00039343,0.00165978
0.000427352,0.00175609
0.000424553,0.00166089
0.000460875,0.00176222
0.000450732,0.00164942
0.000483758,0.00164931
0.000448782,0.00163191
0.000427722,0.00167836
0.000427496,0.00169041
0.00047116,0.00178067
0.000469462,0.00165019
0.000446152,0.00197764
0.000448096,0.00171759
0.000463409,0.00217088
0.000461366,0.00207074
0.000476307,0.0022098
0.000460858,0.0018822
0.000462831,0.00209654
0.000424425,0.00175122
0.00046845,0.00215443
0.00043921,0.00177639
0.000446724,0.00183157
0.000408309,0.00183037
0.000464011,0.00167119
0.000445845,0.00169291
0.000440815,0.00162482
0.000418124,0.00163715
0.000420607,0.00162048
0.000418557,0.001606
0.000430003,0.00169447
0.000441064,0.00180782
0.000450197,0.00170705
0.000413229,0.0016938
0.000430545,0.00174507
0.000400931,0.00163919
0.000435632,0.00162156
0.000420558,0.0016861
0.000426266,0.00160664
0.00042597,0.00178987
0.000440586,0.00163435
0.000468481,0.00181295
0.000465839,0.0018022
0.00046878,0.00169041
0.000431019,0.00166154
0.000452594,0.00182692
0.000432535,0.00177507
0.000438619,0.00176074
0.000430841,0.00171144
0.000490586,0.00176994
0.000469889,0.00161988
0.000391818,0.00172709
0.000429358,0.00158366
0.000391705,0.00153806
0.000444896,0.0018113
0.00045109,0.00180283
0.000420741,0.00159784
0.000422098,0.00163542
0.000421436,0.00165708
0.000450205,0.00174516
0.00044796,0.00187777
0.000420866,0.00191857
0.000427364,0.00184073
0.000451041,0.00176703
0.000445795,0.00191285
0.00044444,0.00181661
0.000423143,0.00180822
0.000464923,0.0020712
0.00042255,0.00186047
0.00042936,0.00182331
0.000462855,0.00190578
0.000423305,0.00189019
0.000431505,0.00195109
0.00045632,0.00167693
0.000443242,0.00165237
0.000435073,0.0016948
0.000432592,0.00159061
0.000405785,0.00173242
0.000425336,0.00167288
0.000389796,0.00159079
0.000444809,0.00169996
0.000426183,0.0017709
0.000425378,0.0017855
0.000411346,0.00156272
0.000388024,0.00149937
0.000446301,0.00164707
0.000458714,0.00170474
0.000445507,0.0017744
0.00045001,0.0018919
0.000442569,0.00180966
0.000462644,0.00177079
0.000464397,0.00191437
0.000456477,0.00205305
0.000409204,0.00218414
0.000404728,0.00167855
0.00044781,0.00174286
0.000453016,0.00210697
0.000462212,0.00172306
0.000393687,0.0015642
0.000454884,0.00197993
0.00042717,0.00182798
0.000400144,0.00173666
0.0004233,0.00184716
0.000464148,0.00230765
0.000396458,0.00178222
0.000434173,0.00189341
0.00041868,0.00195272
0.000471804,0.00216495
0.000439958,0.00178046
0.000448515,0.00205398
0.000402318,0.00203738
0.00047314,0.0019808
0.000446427,0.00175608
0.000442734,0.00178965
0.000425937,0.00159583
0.000423057,0.00159158
0.000392118,0.00175717
0.000438783,0.0015732
0.000455703,0.00190187
0.000431244,0.00197536
0.000475389,0.00174766
0.000443958,0.00165222
0.000420564,0.00209509
0.000427514,0.00155288
0.00042875,0.0018365
0.000414389,0.00170804
0.000454321,0.00170638
0.000437918,0.0016262
0.000489839,0.00207094
0.000413995,0.00183255
0.000429092,0.00194063
0.000463538,0.00175417
0.000438494,0.00182432
0.000430742,0.00199827
0.000449623,0.00188837
0.000447082,0.00166108
0.000413374,0.00169982
0.0004564,0.00156972
0.000458707,0.0018013
0.00043981,0.00172663
0.000413899,0.00157134
0.000432236,0.00174229
0.000429943,0.00162358
0.000417247,0.00161547
0.000463384,0.00179035
0.000423843,0.00166295
0.000426517,0.00154748
0.000446859,0.00170963
0.000450716,0.00181798
0.000416579,0.0016499
0.000474512,0.00192684
0.000405648,0.00178594
0.000456013,0.00191148
0.000433797,0.00175187
0.000446179,0.00217284
0.000447737,0.00216433
0.000457331,0.00204777
0.000451502,0.00201673
0.000415677,0.00189302
0.000411913,0.00195846
0.000408201,0.00187721
0.000477628,0.0019471
0.000416262,0.00190775
0.000485216,0.00168596
0.000466928,0.00194341
0.000415079,0.00174005
0.000435717,0.00174353
0.000440103,0.00176299
0.000478503,0.00177054
0.000401791,0.00173221
0.000427996,0.00167679
0.000463177,0.00164883
0.000451679,0.00171323
0.00043362,0.00170103
0.000433541,0.00171225
0.000438946,0.00178786
0.000478356,0.00184283
0.000436866,0.00204253
0.000426363,0.00174274
0.000441128,0.00165103
0.000410001,0.00152663
0.000455577,0.00161411
0.000411003,0.00173259
0.000435853,0.00162579
0.000441291,0.00175167
0.000466225,0.0017266
0.000435909,0.00168666
0.000447801,0.00172635
0.000448094,0.00222108
0.000421047,0.0018338
0.000407342,0.00188515
0.00041948,0.00171777
0.000446697,0.00218965
0.00041846,0.00187273
0.000433514,0.00181845
0.000417263,0.0020573
0.000402444,0.00192923
0.000385304,0.00168642
0.000450486,0.00212567
0.000391673,0.00174913
0.000426941,0.00177191
0.000446723,0.00189949
0.000466922,0.0017852
0.000445223,0.00173835
0.00040557,0.00164148
0.000408777,0.00160849
0.000474924,0.00179147
0.000419512,0.00216591
0.00044819,0.00172861
0.000458406,0.00160656
0.000441847,0.00164013
0.000430564,0.00196282
0.000449108,0.00188528
0.000419703,0.00162854
0.000476398,0.00174372
0.000432142,0.00169291
0.000455136,0.00192119
0.00043887,0.00188825
0.000444816,0.00180599
0.000460321,0.00197073
0.000457006,0.00181752
0.000418906,0.00177174
0.000417594,0.00172234
0.000439138,0.0016525
0.000476088,0.00183502
0.000445796,0.00165795
0.000430347,0.00161423
0.000419669,0.00156372
0.000426627,0.00170247
0.000473142,0.00182033
0.000447648,0.00176245
0.000462818,0.00170766
0.000480547,0.00169253
0.000439976,0.00169117
0.000457987,0.00167076
0.000466117,0.00171135
0.000422488,0.00160168
0.000479134,0.00177432
0.00047031,0.00184988
0.000417381,0.00173555
0.000417443,0.00165376
0.000418814,0.00182049
0.00040901,0.00162401
0.00042909,0.00166666
0.000441207,0.00153396
0.000462667,0.00170335
0.000438272,0.00158073
0.000442202,0.00167752
0.000446481,0.00168394
0.000431778,0.00162271
0.000403492,0.00165039
0.000468152,0.00170707
0.000414601,0.00167617
0.000428501,0.00165904
0.000439457,0.00158356
0.000471915,0.00175507
0.000431047,0.00181689
0.000450165,0.0017171
0.000417283,0.00174049
0.000433298,0.00163173
0.000418564,0.001642
0.000452721,0.00183954
0.000432647,0.00167718
0.000450418,0.00177267
0.000441389,0.00176781
0.000439528,0.00157829
0.000431493,0.00178126
0.00043941,0.0019046
0.000426721,0.00169112
0.000430865,0.00171196
0.000423366,0.00171967
0.000434264,0.00189301
0.000429149,0.00168198
0.000441609,0.00172325
0.000406505,0.0015928
0.000443159,0.00182785
0.00042461,0.00157587
0.00045668,0.0017141
0.000431285,0.00158499
0.00044447,0.00167329
0.000439656,0.00178351
0.000436046,0.00167403
0.000468118,0.00176346
0.000421163,0.00171612
0.00044109,0.00162828
0.000426551,0.00165522
0.000413007,0.00169968
0.000418508,0.00165188
0.000417143,0.00184131
0.000474742,0.00175014
0.000458759,0.00175009
0.00041544,0.0016275
0.000443218,0.00173936
0.000449248,0.00186524
0.000445891,0.00171264
0.000474029,0.00180343
0.000392061,0.00156506
0.0004213,0.00169806
0.000438174,0.00158539
0.000421188,0.00166378
0.000472988,0.00182388
0.000483798,0.00187609
0.000393828,0.00174769
0.000433603,0.0017491
0.000455057,0.00171728
0.000448134,0.00181793
0.000420245,0.00177953
0.000469439,0.00182333
0.000439187,0.00223526
0.000410493,0.00186189
0.000491529,0.0021111
0.000446725,0.00194022
0.00039704,0.00155427
0.000449235,0.00175477
0.000427993,0.0020212
0.000446143,0.00174457
0.000425135,0.00158541
0.000438246,0.00168653
0.000410939,0.00172775
0.000450316,0.00175983
0.000461733,0.00168919
0.000470992,0.00180833
0.000444867,0.00242477
0.000464181,0.00170311
0.000407937,0.00188303
0.000435914,0.00157112
0.000417511,0.00163878
0.000441695,0.00172804
0.000433053,0.0015801
0.000432505,0.00173488
0.000431908,0.00156457
0.000458325,0.00173835
0.000473549,0.0023171
0.000434399,0.00174074
0.000441962,0.00181047
0.000468739,0.00189318
0.000432506,0.00173059
0.000427559,0.00176323
0.000418188,0.00163904
0.000423048,0.00172978
0.000423212,0.00158565
0.000410957,0.00157253
0.000456071,0.00249574
0.000432409,0.001696
0.000458958,0.0019884
0.00043452,0.00188749
0.000450046,0.00181125
0.000417377,0.00188396
0.000411562,0.00166102
0.000437289,0.00183236
0.00045259,0.00180593
0.000423516,0.00200313
0.000452105,0.00191027
0.000433504,0.00167348
0.000432949,0.00167033
0.000424408,0.00167716
0.000478051,0.00186279
0.000435727,0.00158492
0.000474711,0.00195005
0.000464191,0.00182714
0.000439706,0.00169966
0.000462296,0.00181763
0.000414222,0.00207658
0.000424456,0.0018333
0.000431999,0.0019462
0.000435116,0.00198803
0.000442687,0.0016029
0.000420717,0.00175622
0.000405901,0.00158656
0.00046684,0.00180384
0.00042704,0.00158115
0.000458137,0.00164677
0.000442672,0.00176627
0.000415563,0.00187605
0.000464272,0.00174374
0.000387411,0.00168617
0.000404224,0.00164873
0.000428447,0.00170885
0.000463657,0.00198864
0.000392275,0.00162916
0.000425855,0.0017521
0.000439328,0.00182271
0.000475093,0.00194681
0.000420431,0.00185567
0.000430558,0.00155384
0.000437823,0.00188853
0.000416333,0.00172053
0.000451484,0.00178702
0.000467341,0.00181728
0.000434893,0.00187842
0.00044951,0.00186232
0.000458071,0.00195802
0.000440197,0.00186098
0.000428782,0.00179434
0.000405119,0.00172749
0.000432832,0.00212969
0.00042997,0.00191741
0.000489388,0.00480683
0.000427979,0.00199889
0.000458829,0.00195401
0.000478872,0.00192892
0.000446795,0.00191371
0.000430215,0.001949
0.000425139,0.00264192
0.000436529,0.0024399
0.000460584,0.00508407
0.000428626,0.00271443
0.000446212,0.00189059
0.000449652,0.00525473
0.000418714,0.00197617
0.00043955,0.00169116
0.000467705,0.00198108
0.000492263,0.00448585
0.000425105,0.00189446
0.000447614,0.00259451
0.000459273,0.00192249
0.000429543,0.00165794
0.000462454,0.00185818
0.00047587,0.00194923
0.000403067,0.00273669
0.000448415,0.00165288
0.000471584,0.0019755
0.000419382,0.00269475
0.000432649,0.00169831
0.00048175,0.00207028
0.000445785,0.00485512
0.000470811,0.00205214
0.000406003,0.00178933
0.000433265,0.00188537
0.000444746,0.001893
0.000469186,0.00182841
0.000450383,0.00184829
0.000415214,0.00195683
0.000436543,0.00186451
0.00048204,0.00416561
0.000416756,0.00307514
0.000488456,0.0020163
0.000450538,0.00186694
0.000488068,0.00438965
0.000461824,0.00212648
0.000483466,0.00203431
0.000432921,0.00326073
0.00047942,0.00421301
0.000462783,0.00225704
0.000477281,0.00194591
0.000457366,0.00436037
0.000445169,0.00288854
0.000441382,0.00212789
0.000480349,0.00191192
0.000472169,0.0022572
0.000470766,0.00307433
0.000472291,0.00173104
0.000428037,0.00299196
0.000431257,0.00301472
0.000480034,0.00240539
0.00041668,0.00273257
0.000438875,0.00209659
0.000455945,0.00302719
0.000414029,0.00207004
0.000444391,0.00282353
0.000450597,0.00307218
0.000454379,0.00305615
0.000485462,0.00281045
0.00045418,0.00243589
0.000487178,0.003808
0.000428982,0.00324049
0.000433237,0.00202441
0.000486822,0.00257244
0.000467141,0.00412131
0.000480402,0.0029027
0.000453501,0.00224923
0.000480089,0.00460751
0.000432171,0.00180277
0.000452551,0.00200917
0.000434613,0.00281593
0.000435206,0.00221083
0.000452804,0.00385262
0.000463951,0.00210495
0.000464701,0.00338611
0.000470542,0.00188236
0.000390219,0.00246024
0.000417862,0.00258898
0.00047292,0.00389498
0.000436282,0.00286679
0.000451809,0.00302568
0.000477242,0.00308908
0.000452743,0.00298845
0.000445423,0.00322889
0.000428359,0.00428177
0.000463331,0.00330573
0.000459377,0.00345289
0.000452037,0.0036017
0.000456911,0.00327878
0.000448729,0.00338625
0.00044498,0.00336162
0.000447298,0.00344413
0.000454143,0.00308684
0.000425326,0.00297364
0.000416216,0.0028987
0.00042724,0.00284666
0.000418285,0.00268058
0.000433473,0.00315163
0.00045483,0.00259012
0.000464173,0.00284744
0.000442318,0.00313193
0.000410888,0.0028081
0.000440689,0.00276789
0.000469047,0.00302664
0.000465962,0.0029672
0.000404891,0.00304664
0.000435232,0.00267124
0.000460194,0.00298562
0.000470677,0.00339006
0.000460332,0.00311771
0.000453202,0.00335345
0.000455141,0.00220843
0.000469193,0.00329962
0.000469499,0.00348181
0.000445382,0.00342227
0.000390517,0.00304659
0.000438349,0.00280011
0.000448812,0.00266421
0.000437627,0.00329898
0.000406626,0.00316016
0.000417845,0.00327636
0.000448938,0.00212356
0.000457695,0.00373798
0.000408743,0.00365672
0.000408954,0.00263834
0.000470914,0.002618
0.000395038,0.003351
0.000431267,0.00249555
0.000468682,0.00275626
0.000411706,0.00230948
0.000449815,0.00453293
0.000445321,0.00309671
0.000459668,0.00354974
0.000442759,0.00355091
0.000441384,0.00276481
0.00043496,0.00473145
0.00043737,0.00312905
0.000517894,0.00280575
0.000448069,0.00355066
0.000440302,0.00344881
0.000461773,0.00302051
0.000467848,0.00262362
0.000440591,0.0028371
0.000435214,0.00370127
0.000434393,0.00280615
0.000425273,0.00317027
0.000444366,0.00359027
0.000433574,0.00236693
0.000470291,0.00268075
0.00047017,0.00264043
0.000437036,0.00292664
0.000466143,0.00268892
0.000454975,0.00223418
0.000386243,0.00261827
0.000472136,0.00317488
0.00042668,0.00237706
0.000448269,0.00247337
0.000430707,0.00304844
0.000478518,0.00272339
0.000408767,0.00332499
0.000410772,0.00253288
0.000426283,0.00280913
0.000490804,0.00240364
0.000461253,0.00224296
0.000427416,0.00375437
0.000495172,0.00283472
0.000466179,0.00269365
0.00044987,0.00306797
0.000405724,0.0018423
0.000461815,0.00271094
0.000441717,0.00262919
0.000448846,0.00388507
0.000436676,0.00286879
0.000450138,0.00190566
0.000411748,0.00335302
0.000520914,0.00299851
0.000444837,0.00366487
0.000450788,0.00326833
0.000447958,0.0033182
0.000406749,0.00272287
0.000459597,0.00489812
0.000479234,0.00323648
0.000407636,0.00192281
0.000431568,0.00257259
0.00042123,0.00208595
0.000423127,0.00305287
0.000421472,0.00263381
0.000434638,0.00380576
0.000443787,0.00188632
0.000480424,0.00192954
0.000419304,0.00292844
0.000450536,0.00256651
0.000425808,0.00187788
0.00042474,0.00301439
0.000460686,0.00269163
0.000450199,0.00415001
0.000397047,0.00294264
0.000418123,0.00295132
0.000412355,0.00427796
0.000404551,0.00253929
0.000424824,0.00324307
0.0004342,0.00316955
0.000413795,0.00265976
0.000418142,0.00508986
0.000435707,0.00165845
0.0004707,0.00293583
0.000463654,0.00235652
0.000443811,0.00306084
0.00044649,0.00247758
0.000455873,0.00334524
0.000471763,0.00265387
0.000457785,0.00290218
0.000466007,0.0022862
0.000474436,0.00352665
0.000428659,0.00206763
0.000461133,0.00174524
0.000414665,0.00266472
0.000489024,0.00409994
0.000453007,0.00246334
0.000507741,0.00333738
0.000470392,0.00400188
0.000429064,0.00248311
0.000436406,0.00224239
0.000440984,0.00274865
0.00044336,0.00261783
0.00046249,0.00217442
0.000510604,0.00285433
0.000475144,0.00185443
0.000426183,0.00248629
0.000435058,0.00204982
0.000452455,0.00284651
0.000493142,0.00287162
0.000468006,0.00328224
0.000454226,0.0027143
0.000453929,0.00352561
0.000420704,0.00211016
0.000427497,0.00327529
0.000448417,0.00326477
0.000485235,0.00237893
0.000454089,0.00372506
0.000480227,0.00292726
0.000484653,0.00353849
0.000461546,0.00294309
0.00045713,0.00398443
0.000460263,0.00408731
0.00044148,0.00175136
0.000421488,0.00241118
0.000427351,0.00275071
0.000456781,0.00330214
0.000427421,0.00254312
0.000417973,0.00291393
0.000409949,0.00251003
0.000473899,0.00324715
0.000455691,0.002582
0.000436532,0.0033336
0.000440478,0.00244018
0.000480414,0.00278524
0.000454065,0.00239349
0.000475048,0.00391733
0.00047863,0.00359041
0.00045237,0.00257499
0.000452884,0.00351539
0.000456496,0.00398558
0.000444448,0.00319021
0.000454424,0.00268361
0.000427789,0.00248292
0.000463153,0.00294493
0.000481247,0.00306805
0.000471997,0.00282488
0.000477262,0.00292703
0.000483898,0.0023951
0.000451082,0.0023147
0.00039298,0.00301732
0.00048388,0.00348104
0.000495765,0.00290608
0.000505379,0.00311927
0.0004654,0.00284452
0.000440226,0.00267504
0.000443848,0.00328195
0.0004459,0.00344179
0.000475384,0.00272939
0.000440074,0.00304605
0.000458164,0.00285328
0.000443427,0.00303819
0.000469776,0.00268242
0.000457589,0.00254941
0.000459068,0.00375875
0.000453833,0.00273861
0.000458981,0.0034071
0.000474953,0.00287833
0.000488163,0.00286164
0.000421018,0.00232668
0.000493547,0.00335642
0.000440417,0.00247274
0.000436394,0.00241763
0.000411645,0.00315208
0.000442608,0.0033756
0.00041838,0.00266245
0.000451241,0.00255219
0.000414358,0.00254418
0.000437655,0.00200569
0.000496358,0.00224388
0.00042796,0.00284793
0.000501933,0.00320227
0.000466743,0.00286951
0.000421983,0.00197346
0.000455383,0.00312309
0.000439363,0.00200887
0.000433197,0.00203183
0.000436494,0.00246727
0.000449687,0.00276381
0.000495707,0.00280609
0.000424273,0.00226113
0.000466143,0.00284422
0.000447421,0.00219437
0.000436256,0.00255901
0.000454822,0.00252047
0.000460864,0.00284636
0.000417291,0.00240795
0.000409467,0.00265317
0.00050338,0.0029948
0.000432789,0.00263273
0.000456463,0.00286827
0.000428266,0.00212404
0.000433007,0.0028378
0.000444339,0.00270453
0.000420641,0.0028768
0.000490743,0.00245622
0.000462052,0.00243133
0.000468975,0.00260312
0.000427853,0.00193859
0.000489922,0.00307694
0.00045869,0.00198408
0.000470255,0.00233377
0.000461723,0.00303239
0.000414766,0.00205684
0.00047113,0.00244968
0.000439457,0.00261047
0.000465258,0.00253982
0.000449765,0.00259083
0.000403507,0.00247806
0.000467617,0.00206537
0.00045156,0.00207083
0.000438889,0.00190241
0.000435106,0.00168643
0.000455083,0.0017159
0.000398731,0.00167932
0.0004849,0.0020708
0.000436604,0.00170231
0.000450048,0.00181972
0.000425731,0.00158664
0.00041089,0.00184899
0.000469006,0.00168317
0.00045048,0.00189591
0.00043909,0.00164276
0.000470967,0.0018106
0.000443401,0.0016488
0.000409049,0.00177027
0.000432233,0.00170805
0.000430959,0.0017637
0.000412939,0.00180474
0.000420378,0.00187174
0.000442201,0.00186481
0.000462928,0.0017402
0.000427803,0.00175148
0.000447017,0.00176138
0.000469257,0.00186048
0.000395772,0.00164505
0.000428723,0.00157287
0.000433511,0.00170551
0.000454197,0.00191471
0.000432825,0.00164659
0.000418248,0.00155776
0.000429132,0.00175853
0.000450047,0.00170463
0.00043119,0.0017271
0.000461498,0.00171379
0.000433215,0.00184837
0.000449417,0.0016961
0.000443061,0.00179513
0.000436953,0.00159294
0.000456676,0.00191062
0.000453339,0.0018333
0.000446592,0.00176744
0.000455347,0.00161789
0.00041083,0.00158987
0.000432311,0.00177499


==> generated/chillon_files_anomaly.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit


==> generated/chillon_files_normal.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit
0.0000,6.9,0.000438886,0.00179763,0.0227,0.0000
0.3313,10.8,0.000441753,0.00178464,0.0000,0.0000
0.3958,10.9,0.000439538,0.00177178,0.0000,0.0000
0.4556,10.7,0.000441409,0.00204991,0.0000,0.1136
0.4764,10.5,0.000440503,0.00190287,0.0000,0.0000
6.8104,8.8,0.000431742,0.00177391,0.0000,0.0000
6.8313,8.8,0.00043789,0.00174352,0.0000,0.0000
6.8931,8.9,0.000436302,0.00178888,0.0000,0.0000
6.9979,8.2,0.000440927,0.00183081,0.0000,0.0000
7.1222,10.5,0.00043119,0.00183189,0.0000,0.0000
7.2097,13.1,0.000438838,0.00180085,0.0000,0.0000
7.4771,15.7,0.000439133,0.00188141,0.0000,0.0000
7.5201,13.4,0.000433101,0.00178087,0.0000,0.0000
7.7271,9.9,0.000435918,0.00172957,0.0000,0.0000
13.7688,14.0,0.000439506,0.00173274,0.0000,0.0000
13.8306,12.4,0.000444386,0.00176634,0.0000,0.0000
13.8514,12.6,0.000442435,0.00175523,0.0000,0.0000
13.9139,12.2,0.00044085,0.00179124,0.0000,0.0000
14.0806,13.0,0.000439056,0.00184814,0.0000,0.0000
14.2056,17.6,0.000441902,0.00195216,0.0000,0.0000
14.4146,24.8,0.000439045,0.00181836,0.0000,0.0000
14.4556,24.0,0.000436013,0.00190036,0.0000,0.0227
14.4979,22.5,0.000441132,0.00188415,0.0000,0.0000
14.5396,19.3,0.000441281,0.00187215,0.0000,0.0000
14.6660,16.9,0.000438956,0.00180904,0.0227,0.0000
14.6868,16.4,0.000444845,0.00175619,0.0227,0.0000
14.7486,16.2,0.000437133,0.00192782,0.0000,0.0000
21.0813,11.1,0.000440384,0.00182328,0.0000,0.0000
21.1639,11.9,0.000439176,0.00188867,0.0000,0.0455
21.4139,13.0,0.000428273,0.00173488,0.0000,0.0000
21.4583,13.0,0.000432844,0.00172863,0.0000,0.0000
21.6021,9.3,0.000433207,0.00170694,0.0000,0.0000
21.6431,8.9,0.000436755,0.00172055,0.0000,0.0000
21.7056,8.8,0.000437157,0.00186257,0.0000,0.0455
27.7695,9.1,0.000432561,0.00180075,0.0000,0.0000
27.8306,8.2,0.000440999,0.00177881,0.0000,0.0000
27.8743,8.0,0.00044187,0.00174061,0.0000,0.0000
28.0201,7.4,0.000439131,0.00182872,0.0000,0.0000
28.0424,7.6,0.000436051,0.00193045,0.0000,0.1136
28.0820,9.3,0.000437533,0.0018378,0.0000,0.0000
28.1229,11.5,0.000432073,0.00191618,0.0000,0.0455
28.2271,15.4,0.000437697,0.00182128,0.0227,0.0000
28.2493,16.3,0.000435444,0.00182537,0.0000,0.0000
28.4146,19.0,0.000440506,0.00197754,0.0000,0.0000
35.0597,6.9,0.000438369,0.00175482,0.0000,0.0000
35.0840,8.3,0.000434375,0.00176776,0.0000,0.0000
35.1014,9.7,0.000435637,0.00195779,0.0000,0.0455
35.2472,14.7,0.000445506,0.0018672,0.0000,0.0000
35.3722,17.6,0.00044047,0.00182268,0.0227,0.0000
35.4764,16.4,0.000441315,0.00187022,0.0000,0.0000
35.5389,14.2,0.000433051,0.00182705,0.0000,0.0000
35.5806,12.3,0.000437285,0.00177016,0.0000,0.0000
35.7056,13.6,0.000442628,0.00175493,0.0000,0.0000
41.7924,9.1,0.000438861,0.00174678,0.0000,0.0000
41.9563,9.7,0.000446421,0.00181334,0.0000,0.0000
42.0229,9.8,0.000443489,0.00194402,0.0227,0.0227
42.0604,9.6,0.00043966,0.00187207,0.0000,0.0000
42.0833,9.7,0.0004418,0.001746,0.0000,0.0000
42.1035,10.2,0.000448904,0.00178225,0.0227,0.0000
42.5597,10.2,0.000432175,0.00198749,0.0000,0.0000
42.7070,10.0,0.00044199,0.00182317,0.0000,0.0000
42.7486,10.0,0.000440148,0.00189089,0.0227,0.0000
65.7688,21.2,0.000440993,0.00176711,0.0000,0.0000
65.9556,18.3,0.000439108,0.00206142,0.0000,0.0682
65.9764,18.2,0.00044789,0.00214066,0.0227,0.0682
65.9986,18.6,0.000445779,0.00237189,0.0227,0.2045
66.0396,19.2,0.000451499,0.00287919,0.0227,0.4545
66.0611,19.2,0.000450304,0.00280557,0.0000,0.3636
66.4347,26.0,0.000452274,0.00332064,0.0682,0.6818
66.4764,23.7,0.000450083,0.00269646,0.0000,0.2727
66.4986,23.1,0.000446163,0.00243936,0.0227,0.1818
66.7271,18.0,0.000443623,0.00194198,0.0227,0.0000
69.8521,15.9,0.000437346,0.00175898,0.0000,0.0000
70.0195,15.6,0.00044347,0.00177989,0.0000,0.0000
70.1014,16.1,0.000433474,0.00174197,0.0000,0.0000
70.1222,16.0,0.000441036,0.00169937,0.0000,0.0000
70.2701,19.6,0.00044096,0.00176201,0.0000,0.0000
70.3104,20.9,0.000434596,0.0017418,0.0000,0.0000
70.4368,18.3,0.000437243,0.00184702,0.0000,0.0000
70.4993,17.6,0.000439881,0.00179197,0.0000,0.0000
70.5389,18.4,0.000435384,0.00180568,0.0000,0.0000
70.6861,16.0,0.000441087,0.0017043,0.0000,0.0000
70.7285,16.0,0.000436771,0.00172455,0.0000,0.0000
73.7695,10.6,0.000438818,0.0018117,0.0000,0.0000
73.8354,10.5,0.000436991,0.00179027,0.0000,0.0000
73.9167,10.2,0.000448054,0.00247614,0.0000,0.1818
73.9986,10.7,0.000454453,0.00275592,0.0000,0.3409
74.0389,11.7,0.000444483,0.00309486,0.0000,0.6136
74.0597,13.1,0.000445084,0.00298375,0.0227,0.4091
74.1014,14.9,0.000439155,0.00292842,0.0227,0.4318
74.1660,17.2,0.00045346,0.00285061,0.0455,0.3409
74.4368,24.4,0.00045713,0.00294682,0.0227,0.4091
74.4792,24.4,0.000450125,0.00252118,0.0455,0.0909
74.7264,17.8,0.000439013,0.00174918,0.0000,0.0000


==> generated/chillon_roc_pca.csv <==
fpr,tpr,prec
0.99976,nan,0
0.99492,nan,0
0.98985,nan,0
0.98477,nan,0
0.97969,nan,0
0.97485,nan,0
0.96978,nan,0
0.9647,nan,0
0.95962,nan,0
0.95455,nan,0
0.94971,nan,0
0.94463,nan,0
0.93956,nan,0
0.93448,nan,0
0.92964,nan,0
0.92456,nan,0
0.91949,nan,0
0.91441,nan,0
0.90933,nan,0
0.9045,nan,0
0.89942,nan,0
0.89434,nan,0
0.88926,nan,0
0.88443,nan,0
0.87935,nan,0
0.87427,nan,0
0.8692,nan,0
0.86412,nan,0
0.85928,nan,0
0.85421,nan,0
0.84913,nan,0
0.84405,nan,0
0.83922,nan,0
0.83414,nan,0
0.82906,nan,0
0.82398,nan,0
0.81891,nan,0
0.81407,nan,0
0.80899,nan,0
0.80392,nan,0
0.79884,nan,0
0.794,nan,0
0.78893,nan,0
0.78385,nan,0
0.77877,nan,0
0.77369,nan,0
0.76886,nan,0
0.76378,nan,0
0.7587,nan,0
0.75363,nan,0
0.74879,nan,0
0.74371,nan,0
0.73864,nan,0
0.73356,nan,0
0.72848,nan,0
0.72365,nan,0
0.71857,nan,0
0.71349,nan,0
0.70841,nan,0
0.70358,nan,0
0.6985,nan,0
0.69342,nan,0
0.68835,nan,0
0.68327,nan,0
0.67843,nan,0
0.67336,nan,0
0.66828,nan,0
0.6632,nan,0
0.65837,nan,0
0.65329,nan,0
0.64821,nan,0
0.64313,nan,0
0.63806,nan,0
0.63322,nan,0
0.62814,nan,0
0.62307,nan,0
0.61799,nan,0
0.61315,nan,0
0.60808,nan,0
0.603,nan,0
0.59792,nan,0
0.59284,nan,0
0.58801,nan,0
0.58293,nan,0
0.57785,nan,0
0.57278,nan,0
0.56794,nan,0
0.56286,nan,0
0.55779,nan,0
0.55271,nan,0
0.54763,nan,0
0.54279,nan,0
0.53772,nan,0
0.53264,nan,0
0.52756,nan,0
0.52273,nan,0
0.51765,nan,0
0.51257,nan,0
0.5075,nan,0
0.50242,nan,0
0.49758,nan,0
0.4925,nan,0
0.48743,nan,0
0.48235,nan,0
0.47727,nan,0
0.47244,nan,0
0.46736,nan,0
0.46228,nan,0
0.45721,nan,0
0.45237,nan,0
0.44729,nan,0
0.44221,nan,0
0.43714,nan,0
0.43206,nan,0
0.42722,nan,0
0.42215,nan,0
0.41707,nan,0
0.41199,nan,0
0.40716,nan,0
0.40208,nan,0
0.397,nan,0
0.39192,nan,0
0.38685,nan,0
0.38201,nan,0
0.37693,nan,0
0.37186,nan,0
0.36678,nan,0
0.36194,nan,0
0.35687,nan,0
0.35179,nan,0
0.34671,nan,0
0.34163,nan,0
0.3368,nan,0
0.33172,nan,0
0.32664,nan,0
0.32157,nan,0
0.31673,nan,0
0.31165,nan,0
0.30658,nan,0
0.3015,nan,0
0.29642,nan,0
0.29159,nan,0
0.28651,nan,0
0.28143,nan,0
0.27635,nan,0
0.27152,nan,0
0.26644,nan,0
0.26136,nan,0
0.25629,nan,0
0.25121,nan,0
0.24637,nan,0
0.2413,nan,0
0.23622,nan,0
0.23114,nan,0
0.22631,nan,0
0.22123,nan,0
0.21615,nan,0
0.21107,nan,0
0.206,nan,0
0.20116,nan,0
0.19608,nan,0
0.19101,nan,0
0.18593,nan,0
0.18109,nan,0
0.17602,nan,0
0.17094,nan,0
0.16586,nan,0
0.16078,nan,0
0.15595,nan,0
0.15087,nan,0
0.14579,nan,0
0.14072,nan,0
0.13588,nan,0
0.1308,nan,0
0.12573,nan,0
0.12065,nan,0
0.11557,nan,0
0.11074,nan,0
0.10566,nan,0
0.10058,nan,0
0.095503,nan,0
0.090667,nan,0
0.08559,nan,0
0.080513,nan,0
0.075435,nan,0
0.070358,nan,0
0.065522,nan,0
0.060445,nan,0
0.055368,nan,0
0.05029,nan,0
0.045455,nan,0
0.040377,nan,0
0.0353,nan,0
0.030222,nan,0
0.025145,nan,0
0.020309,nan,0
0.015232,nan,0
0.010155,nan,0
0.0050774,nan,0
0,nan,nan


==> generated/chillon_roc_vit.csv <==
fpr,tpr,prec
0.99976,nan,0
0.99492,nan,0
0.98985,nan,0
0.98477,nan,0
0.97969,nan,0
0.97485,nan,0
0.96978,nan,0
0.9647,nan,0
0.95962,nan,0
0.95455,nan,0
0.94971,nan,0
0.94463,nan,0
0.93956,nan,0
0.93448,nan,0
0.92964,nan,0
0.92456,nan,0
0.91949,nan,0
0.91441,nan,0
0.90933,nan,0
0.9045,nan,0
0.89942,nan,0
0.89434,nan,0
0.88926,nan,0
0.88443,nan,0
0.87935,nan,0
0.87427,nan,0
0.8692,nan,0
0.86412,nan,0
0.85928,nan,0
0.85421,nan,0
0.84913,nan,0
0.84405,nan,0
0.83922,nan,0
0.83414,nan,0
0.82906,nan,0
0.82398,nan,0
0.81891,nan,0
0.81407,nan,0
0.80899,nan,0
0.80392,nan,0
0.79884,nan,0
0.794,nan,0
0.78893,nan,0
0.78385,nan,0
0.77877,nan,0
0.77369,nan,0
0.76886,nan,0
0.76378,nan,0
0.7587,nan,0
0.75363,nan,0
0.74879,nan,0
0.74371,nan,0
0.73864,nan,0
0.73356,nan,0
0.72848,nan,0
0.72365,nan,0
0.71857,nan,0
0.71349,nan,0
0.70841,nan,0
0.70358,nan,0
0.6985,nan,0
0.69342,nan,0
0.68835,nan,0
0.68327,nan,0
0.67843,nan,0
0.67336,nan,0
0.66828,nan,0
0.6632,nan,0
0.65837,nan,0
0.65329,nan,0
0.64821,nan,0
0.64313,nan,0
0.63806,nan,0
0.63322,nan,0
0.62814,nan,0
0.62307,nan,0
0.61799,nan,0
0.61315,nan,0
0.60808,nan,0
0.603,nan,0
0.59792,nan,0
0.59284,nan,0
0.58801,nan,0
0.58293,nan,0
0.57785,nan,0
0.57278,nan,0
0.56794,nan,0
0.56286,nan,0
0.55779,nan,0
0.55271,nan,0
0.54763,nan,0
0.54279,nan,0
0.53772,nan,0
0.53264,nan,0
0.52756,nan,0
0.52273,nan,0
0.51765,nan,0
0.51257,nan,0
0.5075,nan,0
0.50242,nan,0
0.49758,nan,0
0.4925,nan,0
0.48743,nan,0
0.48235,nan,0
0.47727,nan,0
0.47244,nan,0
0.46736,nan,0
0.46228,nan,0
0.45721,nan,0
0.45237,nan,0
0.44729,nan,0
0.44221,nan,0
0.43714,nan,0
0.43206,nan,0
0.42722,nan,0
0.42215,nan,0
0.41707,nan,0
0.41199,nan,0
0.40716,nan,0
0.40208,nan,0
0.397,nan,0
0.39192,nan,0
0.38685,nan,0
0.38201,nan,0
0.37693,nan,0
0.37186,nan,0
0.36678,nan,0
0.36194,nan,0
0.35687,nan,0
0.35179,nan,0
0.34671,nan,0
0.34163,nan,0
0.3368,nan,0
0.33172,nan,0
0.32664,nan,0
0.32157,nan,0
0.31673,nan,0
0.31165,nan,0
0.30658,nan,0
0.3015,nan,0
0.29642,nan,0
0.29159,nan,0
0.28651,nan,0
0.28143,nan,0
0.27635,nan,0
0.27152,nan,0
0.26644,nan,0
0.26136,nan,0
0.25629,nan,0
0.25121,nan,0
0.24637,nan,0
0.2413,nan,0
0.23622,nan,0
0.23114,nan,0
0.22631,nan,0
0.22123,nan,0
0.21615,nan,0
0.21107,nan,0
0.206,nan,0
0.20116,nan,0
0.19608,nan,0
0.19101,nan,0
0.18593,nan,0
0.18109,nan,0
0.17602,nan,0
0.17094,nan,0
0.16586,nan,0
0.16078,nan,0
0.15595,nan,0
0.15087,nan,0
0.14579,nan,0
0.14072,nan,0
0.13588,nan,0
0.1308,nan,0
0.12573,nan,0
0.12065,nan,0
0.11557,nan,0
0.11074,nan,0
0.10566,nan,0
0.10058,nan,0
0.095503,nan,0
0.090667,nan,0
0.08559,nan,0
0.080513,nan,0
0.075435,nan,0
0.070358,nan,0
0.065522,nan,0
0.060445,nan,0
0.055368,nan,0
0.05029,nan,0
0.045455,nan,0
0.040377,nan,0
0.0353,nan,0
0.030222,nan,0
0.025145,nan,0
0.020309,nan,0
0.015232,nan,0
0.010155,nan,0
0.0050774,nan,0
0,nan,nan


==> generated/chillon_roc_vit_unmasked.csv <==
fpr,tpr,prec
0.99976,nan,0
0.99492,nan,0
0.98985,nan,0
0.98477,nan,0
0.97969,nan,0
0.97485,nan,0
0.96978,nan,0
0.9647,nan,0
0.95962,nan,0
0.95455,nan,0
0.94971,nan,0
0.94463,nan,0
0.93956,nan,0
0.93448,nan,0
0.92964,nan,0
0.92456,nan,0
0.91949,nan,0
0.91441,nan,0
0.90933,nan,0
0.9045,nan,0
0.89942,nan,0
0.89434,nan,0
0.88926,nan,0
0.88443,nan,0
0.87935,nan,0
0.87427,nan,0
0.8692,nan,0
0.86412,nan,0
0.85928,nan,0
0.85421,nan,0
0.84913,nan,0
0.84405,nan,0
0.83922,nan,0
0.83414,nan,0
0.82906,nan,0
0.82398,nan,0
0.81891,nan,0
0.81407,nan,0
0.80899,nan,0
0.80392,nan,0
0.79884,nan,0
0.794,nan,0
0.78893,nan,0
0.78385,nan,0
0.77877,nan,0
0.77369,nan,0
0.76886,nan,0
0.76378,nan,0
0.7587,nan,0
0.75363,nan,0
0.74879,nan,0
0.74371,nan,0
0.73864,nan,0
0.73356,nan,0
0.72848,nan,0
0.72365,nan,0
0.71857,nan,0
0.71349,nan,0
0.70841,nan,0
0.70358,nan,0
0.6985,nan,0
0.69342,nan,0
0.68835,nan,0
0.68327,nan,0
0.67843,nan,0
0.67336,nan,0
0.66828,nan,0
0.6632,nan,0
0.65837,nan,0
0.65329,nan,0
0.64821,nan,0
0.64313,nan,0
0.63806,nan,0
0.63322,nan,0
0.62814,nan,0
0.62307,nan,0
0.61799,nan,0
0.61315,nan,0
0.60808,nan,0
0.603,nan,0
0.59792,nan,0
0.59284,nan,0
0.58801,nan,0
0.58293,nan,0
0.57785,nan,0
0.57278,nan,0
0.56794,nan,0
0.56286,nan,0
0.55779,nan,0
0.55271,nan,0
0.54763,nan,0
0.54279,nan,0
0.53772,nan,0
0.53264,nan,0
0.52756,nan,0
0.52273,nan,0
0.51765,nan,0
0.51257,nan,0
0.5075,nan,0
0.50242,nan,0
0.49758,nan,0
0.4925,nan,0
0.48743,nan,0
0.48235,nan,0
0.47727,nan,0
0.47244,nan,0
0.46736,nan,0
0.46228,nan,0
0.45721,nan,0
0.45237,nan,0
0.44729,nan,0
0.44221,nan,0
0.43714,nan,0
0.43206,nan,0
0.42722,nan,0
0.42215,nan,0
0.41707,nan,0
0.41199,nan,0
0.40716,nan,0
0.40208,nan,0
0.397,nan,0
0.39192,nan,0
0.38685,nan,0
0.38201,nan,0
0.37693,nan,0
0.37186,nan,0
0.36678,nan,0
0.36194,nan,0
0.35687,nan,0
0.35179,nan,0
0.34671,nan,0
0.34163,nan,0
0.3368,nan,0
0.33172,nan,0
0.32664,nan,0
0.32157,nan,0
0.31673,nan,0
0.31165,nan,0
0.30658,nan,0
0.3015,nan,0
0.29642,nan,0
0.29159,nan,0
0.28651,nan,0
0.28143,nan,0
0.27635,nan,0
0.27152,nan,0
0.26644,nan,0
0.26136,nan,0
0.25629,nan,0
0.25121,nan,0
0.24637,nan,0
0.2413,nan,0
0.23622,nan,0
0.23114,nan,0
0.22631,nan,0
0.22123,nan,0
0.21615,nan,0
0.21107,nan,0
0.206,nan,0
0.20116,nan,0
0.19608,nan,0
0.19101,nan,0
0.18593,nan,0
0.18109,nan,0
0.17602,nan,0
0.17094,nan,0
0.16586,nan,0
0.16078,nan,0
0.15595,nan,0
0.15087,nan,0
0.14579,nan,0
0.14072,nan,0
0.13588,nan,0
0.1308,nan,0
0.12573,nan,0
0.12065,nan,0
0.11557,nan,0
0.11074,nan,0
0.10566,nan,0
0.10058,nan,0
0.095503,nan,0
0.090667,nan,0
0.08559,nan,0
0.080513,nan,0
0.075435,nan,0
0.070358,nan,0
0.065522,nan,0
0.060445,nan,0
0.055368,nan,0
0.05029,nan,0
0.045455,nan,0
0.040377,nan,0
0.0353,nan,0
0.030222,nan,0
0.025145,nan,0
0.020309,nan,0
0.015232,nan,0
0.010155,nan,0
0.0050774,nan,0
0,nan,nan


==> generated/chillon_sweep.csv <==
k,tau,sens,spec,prec,f1,sens_pca,spec_pca,prec_pca
0.00,0.00179245,nan,0.5131,0.0000,nan,nan,0.5056,0.0000
0.25,0.00191294,nan,0.7065,0.0000,nan,nan,0.6018,0.0000
0.50,0.00203343,nan,0.7819,0.0000,nan,nan,0.6927,0.0000
0.75,0.00215392,nan,0.8172,0.0000,nan,nan,0.7732,0.0000
1.00,0.00227441,nan,0.8392,0.0000,nan,nan,0.8370,0.0000
1.25,0.0023949,nan,0.8569,0.0000,nan,nan,0.8900,0.0000
1.50,0.00251539,nan,0.8752,0.0000,nan,nan,0.9309,0.0000
1.75,0.00263588,nan,0.8926,0.0000,nan,nan,0.9572,0.0000
2.00,0.00275637,nan,0.9108,0.0000,nan,nan,0.9758,0.0000
2.25,0.00287686,nan,0.9277,0.0000,nan,nan,0.9877,0.0000
2.50,0.00299736,nan,0.9408,0.0000,nan,nan,0.9944,0.0000
2.75,0.00311785,nan,0.9543,0.0000,nan,nan,0.9966,0.0000
3.00,0.00323834,nan,0.9632,0.0000,nan,nan,0.9985,0.0000
3.25,0.00335883,nan,0.9734,0.0000,nan,nan,0.9990,0.0000
3.50,0.00347932,nan,0.9802,0.0000,nan,nan,0.9993,0.0000
3.75,0.00359981,nan,0.9855,0.0000,nan,nan,0.9998,0.0000
4.00,0.0037203,nan,0.9874,0.0000,nan,nan,0.9998,0.0000
4.25,0.00384079,nan,0.9891,0.0000,nan,nan,1.0000,nan
4.50,0.00396128,nan,0.9908,0.0000,nan,nan,1.0000,nan
4.75,0.00408177,nan,0.9927,0.0000,nan,nan,1.0000,nan
5.00,0.00420226,nan,0.9944,0.0000,nan,nan,1.0000,nan
5.25,0.00432275,nan,0.9966,0.0000,nan,nan,1.0000,nan
5.50,0.00444325,nan,0.9973,0.0000,nan,nan,1.0000,nan
5.75,0.00456374,nan,0.9978,0.0000,nan,nan,1.0000,nan
6.00,0.00468423,nan,0.9981,0.0000,nan,nan,1.0000,nan


==> generated/kw51_err_anomaly.csv <==
err_pca,err_vit
0.000503824,0.00170579
0.000585526,0.00175805
0.000516858,0.00166555
0.000518601,0.00149476
0.000562436,0.00173565
0.000547751,0.0015627
0.000514421,0.00144434
0.000517633,0.0014164
0.000530651,0.00154851
0.000479935,0.00144449
0.00058269,0.00218723
0.00058664,0.00235336
0.000515962,0.00197841
0.000539362,0.00190182
0.000577043,0.00195043
0.000560733,0.00187271
0.000548925,0.00195106
0.000527708,0.00167763
0.0005246,0.0017756
0.000514894,0.00179223
0.000525658,0.0015696
0.000558267,0.00167618
0.000557742,0.00150118
0.000494728,0.00143811
0.000522673,0.00148498
0.000522987,0.001509
0.000518696,0.00166052
0.000536507,0.00163371
0.000567759,0.00147102
0.00052305,0.00154589
0.000521593,0.00150033
0.000578647,0.00169548
0.000561283,0.00159126
0.000557792,0.00150058
0.000567941,0.00160403
0.000518492,0.00151024
0.000524072,0.00143221
0.000490838,0.00132663
0.000531699,0.00145762
0.000523306,0.00140257
0.000551385,0.00186223
0.000540463,0.00177213
0.000566602,0.00180644
0.000572331,0.00177199
0.00052411,0.00174465
0.00052684,0.00175586
0.000565916,0.00179251
0.000548124,0.00173215
0.000535147,0.00153841
0.000494706,0.00151259
0.000532278,0.00148534
0.000559341,0.00154281
0.000546524,0.00149495
0.000552682,0.00140706
0.000539351,0.00141831
0.000546143,0.00158652
0.000556385,0.00155864
0.000519312,0.00148304
0.000538072,0.00151246
0.000517642,0.0015055
0.000496975,0.00206899
0.000494936,0.00151559
0.000528949,0.00183786
0.000544792,0.00158206
0.000539971,0.00189878
0.000563008,0.0018647
0.000529867,0.00158576
0.000516137,0.00163136
0.00050637,0.00148389
0.00050135,0.00169326
0.000649663,0.00244577
0.000574938,0.0020032
0.000557114,0.00230038
0.000534618,0.0018657
0.000558284,0.00216947
0.00057402,0.00219303
0.000559824,0.00179069
0.000547743,0.00189408
0.000529809,0.00177621
0.000565827,0.00195102
0.000538927,0.00174367
0.000526824,0.001364
0.000512706,0.00152316
0.000479578,0.00137777
0.000514063,0.00179556
0.000545473,0.00193987
0.000552449,0.00168966
0.00054823,0.00171587
0.000522839,0.00143378
0.00052193,0.00175534
0.000526133,0.00182276
0.000538135,0.00175673
0.00054256,0.00165601
0.000566138,0.00192844
0.000502217,0.0015896
0.000566593,0.00177227
0.000548754,0.00155618
0.000558051,0.00158947
0.000506976,0.00163783
0.000504704,0.00150293
0.000567426,0.00202563
0.000571437,0.00192496
0.000657697,0.00220897
0.000525854,0.00181047
0.000574245,0.00172479
0.000569761,0.00187923
0.00051509,0.00164518
0.000543703,0.00187589
0.000521807,0.00162701
0.000533116,0.00182199
0.000534044,0.00154174
0.000536616,0.00141975
0.00054322,0.00142389
0.00056203,0.00173388
0.000489211,0.00131487
0.000551797,0.00190404
0.000569786,0.00178954
0.000562085,0.00172552
0.000550553,0.00184317
0.000523886,0.00150704
0.000539569,0.00198934
0.000535856,0.00182887
0.00054007,0.00186798
0.000512584,0.00160764
0.000524728,0.00164451
0.000536447,0.00179749
0.000501904,0.0014703
0.000527806,0.00162714
0.000511409,0.00158655
0.000546044,0.00146483
0.000608844,0.00209355
0.000583464,0.00199716
0.000570636,0.00221344
0.000509209,0.00182465
0.000555388,0.00187156
0.000610187,0.00184808
0.000509184,0.00185832
0.00057603,0.00182037
0.000521714,0.0016635
0.000526775,0.00169437
0.000509985,0.00157142
0.000546761,0.00144093
0.000505823,0.00154525
0.000520342,0.0014546
0.000521812,0.00142116
0.000528082,0.00183338
0.000518377,0.00160091
0.000522562,0.00160531
0.000510216,0.00161702
0.000536777,0.00153874
0.000540674,0.00171561
0.000498195,0.00163503
0.000531942,0.00159289
0.000591348,0.00159134
0.000531632,0.00142074
0.000483691,0.00144231
0.000504864,0.00134116
0.000461944,0.00132544
0.000500247,0.00136292
0.000485264,0.0012742
0.00053721,0.00185656
0.000543388,0.00174509
0.000546169,0.00181701
0.000516553,0.00183501
0.000568015,0.00180797
0.000516383,0.00174999
0.000506637,0.00167087
0.000547371,0.00161238
0.000567127,0.00172565
0.000518243,0.00163732
0.000527367,0.00151462
0.000523195,0.00138644
0.000506153,0.00136386
0.000510443,0.00147141
0.000510755,0.00130121
0.000522837,0.00153247
0.000499038,0.00157817
0.000490126,0.00145354
0.000508848,0.00147473
0.000483203,0.0014462
0.000514447,0.00160609
0.000537911,0.001605
0.000567202,0.00163462
0.000546113,0.00170571
0.000515059,0.00181613
0.000520765,0.00146496
0.000491958,0.001342
0.000537505,0.00158674
0.000505677,0.0015241
0.000548765,0.0015335
0.000566266,0.00183484
0.000564141,0.00183568
0.000568994,0.00178496
0.000581633,0.00185051
0.00054882,0.0019348
0.000531622,0.0017385
0.000552977,0.00162638
0.000586441,0.00193771
0.00055983,0.00175786
0.000593109,0.00198902
0.000533547,0.00152714
0.000554477,0.00155579
0.000517588,0.00148164
0.000545765,0.00168994
0.00055354,0.00170027
0.000554924,0.00163952
0.000563722,0.0016971
0.00054174,0.00153075
0.000527576,0.00166451
0.000562675,0.00176171
0.000556863,0.00185941
0.000532227,0.00164986
0.000548276,0.00184461
0.000531959,0.0017827
0.000558448,0.00189058
0.000489608,0.00156013
0.000515588,0.00153464
0.000491119,0.00143563
0.000483063,0.00130805
0.000482655,0.00133152
0.000530453,0.00189563
0.000556814,0.00194445
0.000577732,0.00192586
0.000536233,0.00165571
0.000555309,0.00178818
0.000539656,0.00178303
0.000504882,0.00160718
0.000540896,0.00174078
0.000495315,0.0015268
0.000545365,0.00164266
0.000551459,0.00161546
0.00050736,0.00153313
0.000533163,0.00154449
0.000511782,0.00145483
0.00050592,0.00135296
0.000570034,0.00179309
0.000580142,0.00173559
0.000579019,0.00189544
0.000542605,0.00170127
0.000595383,0.00169738
0.000558376,0.0017383
0.00057081,0.00179623
0.000527319,0.00175002
0.00061182,0.00215241
0.000545927,0.0017751
0.000507398,0.00140275
0.000506276,0.00140222
0.000479371,0.00141987
0.000570341,0.00141906
0.000508831,0.00156012
0.000605328,0.001988
0.000626509,0.00202866
0.000548141,0.00178185
0.000633606,0.00201032
0.000543536,0.00194698
0.00054152,0.00178335
0.000571539,0.00199818
0.000537931,0.00165793
0.000568996,0.00201063
0.000524945,0.00189458
0.000570266,0.0015294
0.000505369,0.0014241
0.000560279,0.00148993
0.000531614,0.0013497
0.000537565,0.00166223
0.000569578,0.00176942
0.000518784,0.00157549
0.000534714,0.0016036
0.000611098,0.00169529
0.000574671,0.0018104
0.000525495,0.00158444
0.000550214,0.00171133
0.000523102,0.00152977
0.000560505,0.00188458
0.000514028,0.00174716
0.000474907,0.00138798
0.00053268,0.00160471
0.000491015,0.00141217
0.000537,0.00181459
0.000516447,0.00137027
0.000544695,0.00182051
0.000507597,0.00173103
0.000529307,0.0017379
0.000590068,0.00221403
0.000521446,0.00173557
0.000552871,0.0016401
0.000542966,0.00186194
0.000523194,0.00168304
0.000525855,0.00216876
0.000546979,0.00160245
0.000545785,0.00152148
0.000527956,0.00149567
0.000460564,0.00134846
0.000510979,0.00174083
0.000505884,0.00140442
0.000557619,0.0015541
0.000532313,0.00165888
0.000530539,0.00146983
0.00057528,0.00214198
0.000562651,0.00170684
0.000681451,0.00318495
0.000554995,0.00209726
0.00054367,0.00220823
0.000565339,0.00187598
0.000567088,0.00171911
0.00062519,0.002638
0.000553643,0.00194464
0.000551873,0.00207292
0.000583856,0.00168349
0.000529207,0.00162321
0.000687375,0.00369044
0.000583485,0.00254351
0.000556328,0.00224746
0.000603479,0.00209455
0.000530108,0.00187316
0.000673998,0.00345179
0.000531176,0.00201975
0.000539075,0.002008
0.000518068,0.00200959
0.000533333,0.00170722
0.000688199,0.0028391
0.00056298,0.00214341
0.000630773,0.00222393
0.000544145,0.00160646
0.000565215,0.00153222
0.000759623,0.00404407
0.000588991,0.00241527
0.000600616,0.00219558
0.000569783,0.00187439
0.000581379,0.00187605
0.000507644,0.00182281
0.000543469,0.00169337
0.000531538,0.00162686
0.000567719,0.00168902
0.000587695,0.00214743
0.000518727,0.00146537
0.000517897,0.00158221
0.000485461,0.00131121
0.000541044,0.00130574
0.000525322,0.00179285
0.000557103,0.00208705
0.00054292,0.00182742
0.000523364,0.00172424
0.000560189,0.00178372
0.000575601,0.00211065
0.00052577,0.00175719
0.000504434,0.0017402
0.00051391,0.00154234
0.00055948,0.00173045
0.00053939,0.00193643
0.000476411,0.00147868
0.000561973,0.00173949
0.000521333,0.0015189
0.000505085,0.00128893
0.000562715,0.00190176
0.000560291,0.00184025
0.000547927,0.00168802
0.000523753,0.0015688
0.000562234,0.00160959
0.000535704,0.00195283
0.00054609,0.00170761
0.000529422,0.00158621
0.000540671,0.00175569
0.000567314,0.00170054
0.000527635,0.00158664
0.000569414,0.00156437
0.000513396,0.00156624
0.000566081,0.00160827
0.000541353,0.00151373
0.000514095,0.00148672
0.000502793,0.001705
0.000546334,0.00206893
0.000554236,0.00179992
0.000530736,0.00191337
0.000580032,0.00196682
0.000553254,0.00175286
0.000546212,0.0019973
0.000570787,0.00175471
0.000542894,0.0017731
0.000550147,0.00189922
0.000553259,0.00139071
0.000493528,0.00155128
0.000562794,0.00154126
0.000507893,0.00150034
0.000561606,0.00148425
0.000544945,0.00161097
0.000508255,0.00161028
0.00059269,0.00181061
0.000570207,0.00161617
0.000574225,0.00169539
0.000512289,0.00152567
0.000538194,0.00175526
0.000550561,0.00176152
0.000557045,0.00161823
0.000550995,0.00181304
0.0005884,0.00167211
0.000517607,0.00150501
0.000535613,0.00162464
0.000511571,0.00147065
0.000521454,0.00143867
0.00056712,0.00199563
0.000539807,0.00174508
0.000551322,0.00171364
0.000572259,0.00170869
0.000583662,0.00190283
0.000549908,0.00198663
0.000535576,0.00163818
0.000528297,0.00166854
0.000569378,0.00163513
0.000527101,0.00166007
0.000507626,0.00139573
0.000503743,0.00143678
0.000543195,0.00155067
0.000549594,0.0016115
0.000473,0.00143248
0.000543282,0.00172739
0.000513711,0.00160702
0.00056678,0.00170311
0.000563597,0.00165004
0.000519715,0.00161422
0.000627842,0.0025019
0.00059514,0.00206938
0.000552584,0.00198768
0.000549328,0.00196842
0.00055618,0.00201063
0.00057788,0.00197474
0.000530752,0.00158731
0.000517563,0.00170871
0.000497798,0.00151292
0.000531821,0.00184772
0.000691063,0.00304264
0.000607566,0.00206445
0.000542992,0.00187056
0.000531251,0.00177282
0.000583877,0.00212178
0.000616361,0.00272891
0.000528034,0.00188537
0.000533128,0.00210259
0.000526159,0.00161549
0.000527516,0.00194723
0.00061319,0.00179237
0.000538068,0.00153107
0.000569482,0.00182613
0.000547669,0.00154762
0.000518195,0.00181186
0.000673081,0.00277375
0.000565196,0.00194491
0.000594829,0.0020046
0.000557374,0.00184822
0.000549532,0.0020362
0.000521939,0.00192494
0.000539875,0.00187455
0.000590254,0.00183355
0.000554093,0.00183831
0.000518563,0.00175556
0.000532715,0.00138768
0.00048456,0.00147644
0.000470105,0.0012356
0.000511507,0.00139444
0.000530297,0.00153837
0.000521301,0.00173092
0.000525538,0.00193247
0.000544736,0.00191836
0.000499729,0.00162594
0.000540096,0.00175391
0.000511191,0.00169998
0.000513612,0.00179484
0.000541742,0.00186484
0.000509021,0.00159199
0.000535405,0.00172653
0.000537023,0.00184524
0.000542705,0.00149854
0.000517108,0.00140243
0.000492936,0.00140482
0.000515611,0.00157179
0.000578141,0.0018669
0.00061137,0.00191459
0.000558291,0.00175982
0.000530854,0.0016169
0.000536895,0.00185947
0.000558137,0.00186082
0.00057096,0.00179726
0.000548146,0.00166644
0.000535491,0.00163643
0.00057907,0.00244685
0.000523099,0.00153406
0.000515414,0.00145783
0.000509547,0.00136809
0.000475906,0.00138665
0.000551095,0.00214716
0.000548544,0.00188439
0.00052902,0.00178544
0.000536885,0.00178968
0.000571195,0.00180232
0.000596938,0.00304514
0.000516419,0.00156986
0.000544811,0.00161101
0.000534253,0.00168006
0.000519068,0.00185383
0.000541015,0.00250901
0.000525964,0.00170625
0.000521169,0.00156792
0.000522481,0.00146119
0.000520686,0.00143614
0.000587974,0.00213956
0.000510587,0.00179251
0.000547675,0.00178765
0.000502055,0.00157078
0.000545398,0.00177725
0.00056663,0.0024732
0.000539936,0.00163884
0.00058892,0.00191657
0.00054971,0.0017871
0.000570867,0.00174698
0.000504547,0.00153022
0.000541937,0.00179439
0.000549478,0.00174117
0.000538735,0.00181108
0.000531204,0.00148736
0.000551758,0.0015291
0.000576186,0.00223998
0.000535878,0.00189333
0.000581211,0.00220912
0.000563581,0.00171135
0.00054633,0.00184889
0.000541555,0.00190079
0.000549816,0.00173523
0.000549585,0.00186873
0.00054481,0.00178901
0.00053927,0.00166849
0.00059459,0.00174473
0.000555076,0.00181436
0.000542313,0.00162247
0.000537046,0.00162032
0.000482574,0.00134585
0.000558819,0.00166812
0.000552022,0.00179476
0.000504271,0.00175541
0.000515875,0.00157459
0.000543843,0.00151847
0.000509388,0.0015267
0.000610741,0.00180531
0.000570472,0.00176382
0.000553342,0.00177499
0.0005828,0.00194093
0.000518371,0.00144009
0.000502188,0.00157073
0.000518313,0.00146526
0.000489081,0.00149877
0.000531937,0.00152733
0.00058024,0.00178573
0.000562257,0.00177625
0.000546577,0.00197738
0.000591015,0.00167758
0.000567594,0.00179817
0.000504448,0.00161128
0.000517806,0.00161751
0.000603973,0.00185651
0.000557867,0.00155892
0.000560175,0.00165534
0.000544174,0.00164471
0.000524942,0.00150607
0.000554978,0.00145976
0.000491507,0.00146085
0.000546516,0.0014797
0.000553113,0.00162588
0.00059025,0.00180955
0.000568387,0.00169694
0.000546797,0.00167777
0.000571998,0.00179372
0.000551416,0.00174937
0.000517449,0.00160467
0.000551094,0.00185595
0.000546702,0.00176485
0.000499093,0.00155284
0.000528252,0.00144335
0.000493653,0.00149841
0.000514651,0.0014513
0.000502485,0.00142024
0.000488618,0.00128486
0.000529455,0.00175692
0.000539525,0.0018207
0.000535906,0.00189785
0.000559875,0.0016893
0.000531169,0.0016153
0.000550512,0.00181361
0.000546919,0.00188321
0.000559228,0.00188199
0.000505471,0.00160848
0.000491738,0.0015358
0.000572024,0.00151873
0.000465973,0.00146084
0.000504016,0.00138141
0.000503538,0.00133038
0.000528274,0.0013982
0.000533936,0.00168153
0.000535502,0.00157738
0.00053656,0.0017546
0.000554474,0.00159856
0.000533465,0.00157314
0.00049507,0.00166049
0.000547397,0.00150464
0.000563926,0.00164684
0.000532392,0.00172335
0.000509115,0.00167483
0.000552167,0.00154392
0.000489202,0.0014081
0.000504459,0.00142879
0.000524849,0.00138588
0.00053178,0.00147246
0.000487429,0.00179472
0.000572008,0.00180856
0.000578844,0.00190921
0.000590669,0.00206144
0.000557584,0.00180304
0.000541612,0.00179761
0.000527265,0.00179223
0.000550351,0.00189257
0.000503829,0.00171691
0.000592495,0.0019394
0.000538592,0.00169414
0.000521829,0.00137214
0.000488703,0.00123427
0.000540861,0.00139392
0.000519476,0.00139358
0.000509625,0.00164486
0.000518275,0.00146675
0.000500873,0.00151018
0.000495534,0.00164468
0.000638957,0.00206841
0.000551581,0.00166914
0.000520033,0.00157762
0.000531352,0.00160996
0.000523162,0.00156602
0.000572442,0.00179742
0.000511392,0.00163775
0.000510244,0.00150359
0.000493123,0.00143537
0.000509869,0.00142014
0.000497591,0.00136619
0.000482931,0.00188683
0.000565959,0.0017999
0.000554772,0.00182691
0.000559908,0.00185386
0.000531631,0.00195417
0.000550191,0.00189645
0.000518273,0.00175679
0.000542629,0.00152426
0.000529641,0.00168013
0.000596314,0.00200593
0.000534312,0.00168725
0.000533704,0.00137283
0.000494081,0.00136016
0.000481207,0.00133734
0.000511781,0.00140465
0.000570807,0.00177317
0.000507295,0.00150423
0.000556219,0.00155262
0.000492522,0.00146012
0.000596564,0.0016547
0.000511029,0.00177441
0.000521781,0.00150758
0.000510049,0.00164447
0.000553111,0.00165878
0.000558771,0.00225267
0.000469205,0.00157146
0.000492215,0.00145458
0.000499478,0.00145281
0.000510745,0.0013782
0.00057989,0.00202768
0.000497457,0.00187367
0.000521124,0.00168633
0.000518663,0.00157668
0.000553707,0.00170312
0.000528949,0.00206207
0.000521596,0.00174068
0.000513307,0.00163021
0.000525632,0.00171639
0.00053073,0.00163936
0.000600253,0.00192001
0.000519073,0.00148617
0.000447198,0.00119735
0.000503374,0.00149034
0.000499982,0.00131483
0.000546692,0.00198313
0.000559024,0.0016596
0.000546346,0.00154479
0.00056756,0.0017065
0.000555622,0.00160126
0.000530266,0.00215149
0.000557162,0.00165363
0.000571971,0.0015226
0.000521843,0.00147978
0.000574421,0.00159697
0.000524243,0.00162665
0.000546865,0.00143529
0.000488226,0.00138576
0.000495264,0.00137617
0.000539216,0.00143647
0.000476372,0.00142837
0.00056252,0.00210551
0.000539253,0.00178408
0.000543233,0.001724
0.000469086,0.00144138
0.000519585,0.00202864
0.000512827,0.0018688
0.000549063,0.00165219
0.000548271,0.00178393
0.000540648,0.00165553
0.000504836,0.00200282
0.000536029,0.00138212
0.00051414,0.00150975
0.000527339,0.00144992
0.000531983,0.00141416
0.000485196,0.00148867
0.000531041,0.00172859
0.000573827,0.00170433
0.000555953,0.00157735
0.000538793,0.00147517
0.000513374,0.00164995
0.000531478,0.00167179
0.000578029,0.00169097
0.000569561,0.00170583
0.000524102,0.00163811
0.000606945,0.00201805
0.000525178,0.00150235
0.000556353,0.00158462
0.000510897,0.00144382
0.000519546,0.00142846
0.000562101,0.00195439
0.00053439,0.00173497
0.000506922,0.00164561
0.000571804,0.00185529
0.000587135,0.00174565
0.000554967,0.00187829
0.000527599,0.00162576
0.000566353,0.00168929
0.000522485,0.00172894
0.000555989,0.001462
0.000536754,0.00168834
0.000537358,0.00140285
0.000507598,0.00142851
0.00049005,0.00145383
0.000525077,0.00148847
0.000557758,0.00183445
0.000542427,0.00159516
0.000571205,0.00174791
0.000532158,0.00169213
0.000551882,0.00172049
0.000553795,0.00191304
0.000536305,0.00153122
0.000490317,0.00158457
0.000515704,0.00169165
0.000518058,0.00159913
0.00055714,0.00179571
0.000537776,0.00143515
0.000559197,0.00153846
0.000536549,0.00146935
0.000502399,0.00137552
0.000523578,0.00170941
0.000539268,0.00182491
0.000531628,0.00185032
0.000575596,0.00189706
0.000560926,0.00220916
0.000581898,0.00225044
0.000547801,0.00166268
0.000578849,0.00207481
0.000549274,0.00186717
0.000541985,0.00205044
0.000586622,0.00215283
0.000509477,0.00150224
0.00057591,0.00156244
0.000514368,0.00148418
0.000492172,0.001379
0.000545779,0.00156329
0.000554534,0.0017023
0.000522251,0.00170789
0.000490062,0.0014927
0.000570169,0.00166687
0.000569354,0.00171018
0.000519815,0.00141793
0.000512311,0.0017741
0.000626924,0.00196577
0.000506736,0.0016412
0.00052628,0.00182508
0.000491565,0.00125541
0.000511608,0.00143183
0.000551596,0.00160472
0.000543159,0.00153382
0.0005135,0.00154941
0.000525747,0.00160312
0.000618889,0.00216933
0.000588542,0.0019214
0.000578285,0.00204219
0.000576949,0.00185917
0.000551815,0.001585
0.000531669,0.00197664
0.000553146,0.00180053
0.000595105,0.00197763
0.000538683,0.00158181
0.000527322,0.00143987
0.000529308,0.00145499
0.00054143,0.00162754
0.000519569,0.00139709
0.000533811,0.00157436
0.000554379,0.0015487
0.000538376,0.00167461
0.000568528,0.00175213
0.00054134,0.00170036
0.000524314,0.00195592
0.000550501,0.00163307
0.00053433,0.00174135
0.000545282,0.00221689
0.000507336,0.00152391
0.000506404,0.00159424
0.00050032,0.00127471
0.000509249,0.00143828
0.00058739,0.00207811
0.000510195,0.00155937
0.000483497,0.00131344
0.00061697,0.00195299
0.000541847,0.00183489
0.000638878,0.00258527
0.000579277,0.00208178
0.000511431,0.00167106
0.000535131,0.00165103
0.000525582,0.0017086
0.000599973,0.00248745
0.000543445,0.00179879
0.000567563,0.00191126
0.000502166,0.00135917
0.000552463,0.00148564
0.000571873,0.00206572
0.000531522,0.00145017
0.000521877,0.00136857
0.000568283,0.0015281
0.00055292,0.00178069
0.00056913,0.00212381
0.000527308,0.00162658
0.000515021,0.00153786
0.000551968,0.00163125
0.000610817,0.00191408
0.000498981,0.00157767
0.000539657,0.00182029
0.000561056,0.00172876
0.000482082,0.00141912
0.000499521,0.00144308
0.000553526,0.00130479
0.000529886,0.00165424
0.000498288,0.00135792
0.000551437,0.00187474
0.000575818,0.00204534
0.000505369,0.00181577
0.000551871,0.00202107
0.000514648,0.00173837
0.000538901,0.00169791
0.000576077,0.00215362
0.000511207,0.00170199
0.000539702,0.00178841
0.00053872,0.00167983
0.000487507,0.00126175
0.00053385,0.00163132
0.000500634,0.00131914
0.000513158,0.00149482
0.000550737,0.00148826
0.00056389,0.00162768
0.000519195,0.00179338
0.000529461,0.00151622
0.000566377,0.00192401
0.000545986,0.00148946
0.000566125,0.00182171
0.000529338,0.0016232
0.000506164,0.00174607
0.000552268,0.00176425
0.000518313,0.00178723
0.000483197,0.00135614
0.000488408,0.00137194
0.00054342,0.00163482
0.000481302,0.00151538
0.000535577,0.00166205
0.000539369,0.00175799
0.000516528,0.00164332
0.000541052,0.00187806
0.000514883,0.00188427
0.000593506,0.00213096
0.000540326,0.00167061
0.000513233,0.00161365
0.000507701,0.00165454
0.000548849,0.00188058
0.000509919,0.00188504
0.000548414,0.00145164
0.00052314,0.00142905
0.000485385,0.00142851
0.000522071,0.00140553
0.000507243,0.00136918
0.000522735,0.00153665
0.000532345,0.00153809
0.000562955,0.00184975
0.000558781,0.00163258
0.00056472,0.00175205
0.000560961,0.0016865
0.000554521,0.00169077
0.000558135,0.00172437
0.000510695,0.00185831
0.000545713,0.00155415
0.000505838,0.00139175
0.000538091,0.00153763
0.000474565,0.00135973
0.000527473,0.00164849
0.00046864,0.00138756
0.000567649,0.00210083
0.000516517,0.00177923
0.00057496,0.00216849
0.000538385,0.00195153
0.000581466,0.00192331
0.000511193,0.00170724
0.000527671,0.00179255
0.000557036,0.00175933
0.000538544,0.00173322
0.00051853,0.00158337
0.000501407,0.00144189
0.00053602,0.00155274
0.000483301,0.00154053
0.000495664,0.00143671
0.000565461,0.00159247
0.000556409,0.00157389
0.000552391,0.00160943
0.000515248,0.00151046
0.000562933,0.00166458
0.000520706,0.00150752
0.00059658,0.00196254
0.000567266,0.00179133
0.000540681,0.00173514
0.000524544,0.0015549
0.000555113,0.00178082
0.000551287,0.00152831
0.000544781,0.00149758
0.00053924,0.00145322
0.000541752,0.00149788
0.000478141,0.00160231
0.000572835,0.00187464
0.000609639,0.00204293
0.000505631,0.00173463
0.000512657,0.00172172
0.000565351,0.00218728
0.000539807,0.00165218
0.000560237,0.00177634
0.000563929,0.00175734
0.000499237,0.00148538
0.000601434,0.00212432
0.000521487,0.00137382
0.000507871,0.00136981
0.000506424,0.00140797
0.000524557,0.00144332
0.000553482,0.00169554
0.000547026,0.00173561
0.000562981,0.00161591
0.000516419,0.00165659
0.000559597,0.00164569
0.000545583,0.00189867
0.00051636,0.00170024
0.000500309,0.00149595
0.000522346,0.00152279
0.000490914,0.0014223
0.000546383,0.00204928
0.000513641,0.00148135
0.000493761,0.00136548
0.000485771,0.00139656
0.000463985,0.00133206
0.000539529,0.00167838
0.000559334,0.00171982
0.000517929,0.00162886
0.000574119,0.00170756
0.000556048,0.00159979
0.000533856,0.00212717
0.000514282,0.0015752
0.000487799,0.00142703
0.000483895,0.00149795
0.000538709,0.00164013
0.000571572,0.00225214
0.000497682,0.00146577
0.000464817,0.0013243
0.000490913,0.00129146
0.000532365,0.00136662
0.000500495,0.00180812
0.000526641,0.00161087
0.000583115,0.00164645
0.000536194,0.00155341
0.000479364,0.0013681
0.000558545,0.00213627
0.000570247,0.00185745
0.000544837,0.00196017
0.000512883,0.00163377
0.000586954,0.00166336
0.000541568,0.0015602
0.000529565,0.00155921
0.000516941,0.00167158
0.000491271,0.00136247
0.000512522,0.00130924
0.000504405,0.00130538
0.000536256,0.00179129
0.000543811,0.00210559
0.000527542,0.00170683
0.000514645,0.00168641
0.000524051,0.0016777
0.000553457,0.00175767
0.000583352,0.00190481
0.000512507,0.00144163
0.000518344,0.00152963
0.000495124,0.00153847
0.00053326,0.00156862
0.000548906,0.00162113
0.000479402,0.00123204
0.000506456,0.00132073
0.000517478,0.00141041
0.000574287,0.00172233
0.000561891,0.00179016
0.000513874,0.00148951
0.000506437,0.00147858
0.000523584,0.00146878
0.000556226,0.00181216
0.000614225,0.00207129
0.000610558,0.00198948
0.000573005,0.00182892
0.000583115,0.00201577
0.00051909,0.00137974
0.000501537,0.00144645
0.000490256,0.00141849
0.000513214,0.00140687
0.000474966,0.00149753
0.000514123,0.0016427
0.000521608,0.0018748
0.000514228,0.00181321
0.000540418,0.00181993
0.000592925,0.00208429
0.000517445,0.00164851
0.000572052,0.00176177
0.000516369,0.0016814
0.000496787,0.00163287
0.000560915,0.00180927
0.000536327,0.00148544
0.000531268,0.00158444
0.000569077,0.00164473
0.000557841,0.00158958
0.000487683,0.00159086
0.000571073,0.00183895
0.000565739,0.00187988
0.000591391,0.00191672
0.000531041,0.00176587
0.000566428,0.00190954
0.000512736,0.00160378
0.000544417,0.00171252
0.000546687,0.00178966
0.000693101,0.00367453
0.000657573,0.00278584
0.000512277,0.00153989
0.000532105,0.00157324
0.000542288,0.00153475
0.000615892,0.00259078
0.000526092,0.00216305
0.000553795,0.00177304
0.000588366,0.00181312
0.000562801,0.00206468
0.00064243,0.00315487
0.000686684,0.0031968
0.000485924,0.00152142
0.000550277,0.00175906
0.000511608,0.0016836
0.000627293,0.00366223
0.000622076,0.00266566
0.00052509,0.00144998
0.000550403,0.00160531
0.000545066,0.00160765
0.000572097,0.00228628
0.000536342,0.00209006
0.000544027,0.0016332
0.000517956,0.00161359
0.00056229,0.00177199
0.00067719,0.00325872
0.000690325,0.00265022
0.00056108,0.00179741
0.000546551,0.00189217
0.000546593,0.00172561
0.000543164,0.00173667
0.000519846,0.00191598
0.000526028,0.00152346
0.000548004,0.00146859
0.000559289,0.00172874
0.000525602,0.00141989
0.000559324,0.00147839
0.000538772,0.00200767
0.000584208,0.00207643
0.000589695,0.00195177
0.000580517,0.00205665
0.000548382,0.00198142
0.000561281,0.00175267
0.00055677,0.00192103
0.000573289,0.00196424
0.000567758,0.00199945
0.000551293,0.00180063
0.000561068,0.0014861
0.000531469,0.00168799
0.000509013,0.00160157
0.000553667,0.00137889
0.000547898,0.00141935
0.000578693,0.00154828
0.00056078,0.00166855
0.000598642,0.00178577
0.000561675,0.00171196
0.000565246,0.0017141
0.000575561,0.00206814
0.000523757,0.00167
0.000561925,0.00170114
0.000564132,0.00160808
0.00052725,0.00183056
0.000493794,0.00169295
0.000529179,0.00147257
0.000551526,0.0014126
0.000536255,0.00136131
0.00050745,0.00147766
0.000530955,0.00184661
0.000578859,0.00199397
0.000532538,0.00165849
0.000520789,0.0017129
0.000555059,0.00172841
0.00055339,0.00195191
0.000548137,0.00187626
0.000572019,0.00167789
0.000529646,0.00166417
0.000522605,0.0018486
0.000528911,0.00178105
0.000531307,0.00154481
0.000507249,0.00139264
0.000512064,0.00137569
0.000564239,0.00162364
0.000593016,0.0018201
0.00055062,0.00172588
0.00050684,0.00154992
0.000560636,0.00160361
0.000521604,0.00159177
0.000472805,0.0015273
0.000537672,0.00171273
0.000540563,0.0017124
0.000544981,0.00170767
0.000529638,0.00175432
0.000521346,0.0014893
0.000507505,0.00140075
0.000508421,0.00132959
0.000502424,0.0014671
0.000511885,0.00152635
0.000516895,0.0016584
0.000521484,0.00159038
0.000556963,0.00176352
0.000536489,0.00194638
0.000514058,0.00152021
0.00049157,0.00168149
0.000509572,0.00153602
0.000563069,0.00182987
0.000573347,0.00209948
0.000486914,0.00161468
0.000497092,0.00129626
0.000499651,0.00124792
0.000483199,0.00136805
0.000501619,0.00138269
0.000527503,0.00149017
0.00056135,0.00162388
0.000461429,0.00145536
0.00056328,0.00165111
0.00053502,0.00171948
0.000498338,0.00166043
0.000672981,0.00348855
0.000540013,0.00178717
0.000553004,0.00159036
0.000574696,0.00206927
0.00057477,0.00181075
0.000716416,0.00233739
0.00051569,0.00167518
0.000537723,0.00151984
0.000517484,0.00201216
0.00051948,0.00157698
0.000695326,0.00369158
0.000574845,0.0024686
0.000600807,0.0019531
0.000599939,0.00219203
0.000574382,0.00216871
0.000683113,0.0030853
0.000551907,0.0019461
0.000522293,0.00175289
0.0004923,0.00183565
0.000548005,0.00176491
0.000645973,0.00211025
0.000539606,0.00170946
0.000521147,0.0013954
0.000522384,0.00180271
0.000483116,0.00135796
0.000776443,0.00294737
0.000562025,0.00181345
0.00056153,0.00177425
0.00052914,0.00190038
0.000566295,0.00185485
0.000657692,0.00267672
0.000595125,0.00218552
0.000540034,0.00175968
0.000548581,0.00176575
0.000534078,0.00159852
0.000626094,0.00219527
0.000580692,0.00206468
0.000571855,0.00185992
0.000575587,0.001982
0.000515079,0.00166138
0.000649916,0.00335583
0.000601171,0.00221263
0.000564864,0.00198912
0.000606926,0.00209332
0.000528853,0.00188934
0.000591467,0.00275623
0.000585202,0.0023346
0.000573921,0.00208046
0.000563282,0.00181859
0.000549775,0.00199161
0.000677226,0.00225028
0.000560819,0.00189925
0.000522572,0.00167032
0.000516363,0.00158763
0.000514085,0.00144047
0.00064626,0.00248758
0.000568496,0.00210329
0.000551011,0.00182218
0.000572168,0.00200929
0.000552917,0.00175737
0.000534951,0.00170636
0.000538717,0.00167167
0.000556458,0.00193222
0.000558151,0.00189987
0.000567904,0.00185344
0.000475728,0.00140069
0.000495862,0.00153869
0.000557913,0.00183872
0.00051136,0.00167342
0.000530171,0.00165014
0.000618237,0.00202577
0.000565643,0.002365
0.000569423,0.00258048
0.000544565,0.00218918
0.000581109,0.00214601
0.000569246,0.00188617
0.000533984,0.00188721
0.000571505,0.00243934
0.000571128,0.00205936
0.000510814,0.00192732
0.000521183,0.00133414
0.000485976,0.00142151
0.000545835,0.00168888
0.000557096,0.00162819
0.000526741,0.00136803
0.000539951,0.00166575
0.00053971,0.00173783
0.00056106,0.00201764
0.000556479,0.00192074
0.000557815,0.00192534
0.000515435,0.00197872
0.000546835,0.00191654
0.000562826,0.00175689
0.00056458,0.00158704
0.000510257,0.00165086
0.000566997,0.00197477
0.000491903,0.00160285
0.000496777,0.00148209
0.000531939,0.00156106
0.000546567,0.00152214
0.00057181,0.00240952
0.000522978,0.00198042
0.000550913,0.00196217
0.000544008,0.00160035
0.000597294,0.00211813
0.000524079,0.00212514
0.000533085,0.0016969
0.000554379,0.00163851
0.000584876,0.00172869
0.000508791,0.00166038
0.000512555,0.00174397
0.000500238,0.00143036
0.000520675,0.00146571
0.000513318,0.00144374
0.00049412,0.0013287
0.000534949,0.00186079
0.000525705,0.00171496
0.000551909,0.00189939
0.000536488,0.00167252
0.000558392,0.00156385
0.000542465,0.00171464
0.000550699,0.00174591
0.000581499,0.00201367
0.000558576,0.00172908
0.000546729,0.0018749
0.000517422,0.00143881
0.000503739,0.00146825
0.000546639,0.00175328
0.00049448,0.00138073
0.000520404,0.0015378
0.000548575,0.00182703
0.000587504,0.00195113
0.000552314,0.00200589
0.000542021,0.0018942
0.000520208,0.00203444
0.000560264,0.00183557
0.000553806,0.00193631
0.000578384,0.00204876
0.000565495,0.00199368
0.00053196,0.00204965
0.000532042,0.00158228
0.000547655,0.0014462
0.000557197,0.00185991
0.000519999,0.00147523
0.000494599,0.00143336
0.000542116,0.00183138
0.000564935,0.00170812
0.000588634,0.00191217
0.000586732,0.00168134
0.000499636,0.00177311
0.000511536,0.00185303
0.000576028,0.00227004
0.000518415,0.00219468
0.000531886,0.00186064
0.000567804,0.00228422
0.00050441,0.0016608
0.000549193,0.00178075
0.000588076,0.00208095
0.000491091,0.00168682
0.000523896,0.00180504
0.000533645,0.00208728
0.000595373,0.00229402
0.000646029,0.0027108
0.000566867,0.00239214
0.000603329,0.00249774
0.000552143,0.00198991
0.000600019,0.00219458
0.000580657,0.00263344
0.000592662,0.00244357
0.00056885,0.00240238
0.000532682,0.00159637
0.000540156,0.00178563
0.000528582,0.00200413
0.000519056,0.00164417
0.000514895,0.00180266
0.000526454,0.00185503
0.000575933,0.0018473
0.000598298,0.00220809
0.000504922,0.00176922
0.00057402,0.00230107
0.0006115,0.00204655
0.000600304,0.00191443
0.000562249,0.00186897
0.000527375,0.00172118
0.000604595,0.00187057
0.000615925,0.00202279
0.000608631,0.00176266
0.000526008,0.00171979
0.000525599,0.00167059
0.000513307,0.00156341
0.000614328,0.00276572
0.000583637,0.00235907
0.00058398,0.00216521
0.000531169,0.00174843
0.000544402,0.00195341
0.000599148,0.00255597
0.000556802,0.00211463
0.000564504,0.00201947
0.000534868,0.00169852
0.000577091,0.00183615
0.000604625,0.00217609
0.000572473,0.00196248
0.000541085,0.00154347
0.000504028,0.00142515
0.00053388,0.00159833
0.000580383,0.0020828
0.000555845,0.00193213
0.000540039,0.00199261
0.000513736,0.00179979
0.000582972,0.00196876
0.000528377,0.00164888
0.000503676,0.00147837
0.00055187,0.00181695
0.00046612,0.00157489
0.000505743,0.00163045
0.000562814,0.00159289
0.000547306,0.00145547
0.000526746,0.00172274
0.000487504,0.00153356
0.000523581,0.00150119
0.000548747,0.00195793
0.000511159,0.00165189
0.000539368,0.00198793
0.000570318,0.00178492
0.000549349,0.00195182
0.000538421,0.00177031
0.000505576,0.00169411
0.000564785,0.00184384
0.000522868,0.00185888
0.000496364,0.00163104
0.000488776,0.00136909
0.000490475,0.00136699
0.000501793,0.00152487
0.000537653,0.00137813
0.000500004,0.0013075
0.000557628,0.00168984
0.000558992,0.00150859
0.00058282,0.0018178
0.000547155,0.0015403
0.000528226,0.00168624
0.000591297,0.00180998
0.000559751,0.00180252
0.000536965,0.00167889
0.000479066,0.0015271
0.000575262,0.00229765
0.000596313,0.00188934
0.000527236,0.00157999
0.000522708,0.00164266
0.00050019,0.00155877
0.000544171,0.00186076
0.000659574,0.00254656
0.000574066,0.0020802
0.000569122,0.00199277
0.000555859,0.00194266
0.000581523,0.00231981
0.000617149,0.00224386
0.000589984,0.00203737
0.000512201,0.00182672
0.00051393,0.00187919
0.000563897,0.00209836
0.000567697,0.00181187
0.000566834,0.00175987
0.000515896,0.00149807
0.000504174,0.00146625
0.000530804,0.00201679
0.000577907,0.0021254
0.00057565,0.00208087
0.000521556,0.0017062
0.000534252,0.00164188
0.00059601,0.00213048
0.000513659,0.00161216
0.000541177,0.00162587
0.000500354,0.0015646
0.00054804,0.00170229
0.000539179,0.00178252
0.000491402,0.00143692
0.000507199,0.00140953
0.000496453,0.00135996
0.000497337,0.00136257
0.000521572,0.00156701
0.000496797,0.00157688
0.000573144,0.00184738
0.000510179,0.00173102
0.00054523,0.00189037
0.000562775,0.00193078
0.000502986,0.00149591
0.000508587,0.00160925
0.00052755,0.00177795
0.000542684,0.00190708
0.000531145,0.0016337
0.000514535,0.00128978
0.000525628,0.00132682
0.000507526,0.00133991
0.000462282,0.00130588
0.000517533,0.0014254
0.000551883,0.0016601
0.000560577,0.00171775
0.000540183,0.00179053
0.000532082,0.0015591
0.000606464,0.00176235
0.000624796,0.00296946
0.000536382,0.00174666
0.000511732,0.00185388
0.000528426,0.00164056
0.000511372,0.00167032
0.000555374,0.00202731
0.000535666,0.00159999
0.000495998,0.00136943
0.000480071,0.00140445
0.000486903,0.00132141
0.000687347,0.0029681
0.000546673,0.00189704
0.000550311,0.00181042
0.000514923,0.00162593
0.000512999,0.00180211
0.000602182,0.00272319
0.000490321,0.00188813
0.000500457,0.00169053
0.00053253,0.00174353
0.00051182,0.00163684
0.00059418,0.00219921
0.000548105,0.00165482
0.000547213,0.00166219
0.000509307,0.00140028
0.000476486,0.0013322
0.00064452,0.00305388
0.000586241,0.00190711
0.000574503,0.00186176
0.000531365,0.00164121
0.000515503,0.0016445
0.000554283,0.0017306
0.000538736,0.00179118
0.000506117,0.00162941
0.000552337,0.00185598
0.000564833,0.00166177
0.000533775,0.00148003
0.000507684,0.00136448
0.000489828,0.00138485
0.000510208,0.00148336
0.000524648,0.00138468
0.000586236,0.00184419
0.000549479,0.00194305
0.000510622,0.0017758
0.000525338,0.00174601
0.000543452,0.00181071
0.000541545,0.00185316
0.000505984,0.00163747
0.000494315,0.00158942
0.000542471,0.0019086
0.000570303,0.00181208
0.000537991,0.00147135
0.00056159,0.00149159
0.000499751,0.00135263
0.000529553,0.00152208
0.00054109,0.00146146
0.000525573,0.00159602
0.000585365,0.00170171
0.000519845,0.00153868
0.000499678,0.00157803
0.000568346,0.00157069
0.00059445,0.0021219
0.000571778,0.0019501
0.00053802,0.00182078
0.000566936,0.00219822
0.000566396,0.00209972
0.000581607,0.00208467
0.000510192,0.00169641
0.00051237,0.00154067
0.000531466,0.00210607
0.000587145,0.00184553
0.000691967,0.00308133
0.000571743,0.0022186
0.000569504,0.00213384
0.000610751,0.00257371
0.000618709,0.00298829
0.000623077,0.00307267
0.000564125,0.00206878
0.000545242,0.00186122
0.000570668,0.00239724
0.000604953,0.00271482
0.000551646,0.0021471
0.000526039,0.00163217
0.000548876,0.00147465
0.00052517,0.00195502
0.000523883,0.00174152
0.0006204,0.00238748
0.000554586,0.00181863
0.000552525,0.00173506
0.000589162,0.00220723
0.000568,0.00212269
0.000547458,0.00180024
0.00051381,0.00189115
0.000546332,0.00178412
0.000531113,0.00190779
0.000521854,0.00167094
0.000507691,0.00139725
0.00054283,0.00148219
0.000527414,0.00145904
0.000509311,0.00178525
0.000517787,0.00158777
0.000505266,0.00172428
0.000510593,0.00177812
0.000506088,0.00156042
0.000572281,0.00212302
0.000579466,0.00195272
0.000505434,0.00166553
0.000549503,0.00168063
0.00054463,0.00160469
0.000571157,0.00174843
0.000510282,0.00171546
0.000519836,0.00159421
0.000501471,0.00147415
0.000529378,0.00149898
0.000545723,0.00183452
0.000464311,0.00144297
0.000534599,0.00171853
0.000525451,0.00176361
0.00055447,0.00178647
0.000565132,0.00182494
0.0005346,0.00178105
0.000567559,0.00175088
0.000491556,0.00139754
0.000534956,0.00153802
0.00053908,0.00159212
0.000489485,0.00157808
0.000558437,0.00168923
0.000515129,0.00143671
0.000506229,0.00138691
0.000521787,0.0014226
0.000470632,0.00126948
0.000520861,0.00163051
0.000536803,0.00156848
0.000556721,0.00160176
0.000525829,0.00171245
0.000541037,0.00168705
0.000523499,0.00153249
0.000545134,0.0015252
0.000523956,0.00143751
0.000541252,0.00153465
0.000496824,0.00149913
0.000467613,0.00130558
0.000482857,0.00133292
0.000505612,0.00132188
0.000508555,0.00143801
0.000559848,0.00150677
0.000520215,0.00151175
0.000545595,0.00148349
0.000519306,0.00162894
0.000534678,0.00158581
0.000494968,0.0015014
0.000516945,0.00167242
0.000537595,0.00177253
0.000520662,0.00177616
0.000573932,0.00178276
0.000545004,0.00194332
0.000493928,0.00148344
0.000561555,0.0016952
0.000532917,0.00162955
0.000469444,0.00142525
0.000546913,0.0015672
0.000532035,0.00173573
0.000548358,0.00197884
0.000557916,0.00170719
0.000520466,0.00168241
0.000550148,0.00174765
0.000536506,0.0016662
0.000556708,0.00159444
0.000530572,0.00163598
0.000499437,0.00162282
0.000574975,0.00177758
0.000536116,0.00147724
0.000538701,0.00165455
0.000499569,0.00149278
0.000496779,0.00143914
0.000547688,0.00152029
0.000509165,0.00160674
0.000534076,0.00170317
0.000525336,0.00153119
0.000498992,0.00157782
0.000564265,0.00174801
0.000535285,0.00195124
0.000482153,0.00167778
0.000612852,0.00183384
0.000565641,0.00199812
0.000516044,0.00177017
0.000476533,0.0014477
0.000486249,0.00130535
0.000511288,0.00140825
0.000501533,0.00138984
0.000535373,0.00148582
0.000524176,0.00201067
0.000538818,0.00184357
0.000595929,0.00198509
0.000530481,0.00184328
0.000550014,0.00182982
0.000547944,0.00189341
0.00049061,0.00165006
0.00055239,0.00193376
0.000575883,0.00194605
0.000529355,0.00178186
0.000555922,0.00173819
0.000483146,0.00135925
0.000448135,0.00122711
0.000456238,0.00132678
0.000513753,0.0015407
0.000549102,0.00197812
0.000551518,0.00163799
0.0005505,0.00171514
0.00051861,0.00172849
0.000481154,0.00167231
0.000634557,0.00240669
0.000516966,0.00194134
0.000543444,0.0017454
0.000553843,0.00164834
0.000585404,0.0016462
0.000665634,0.00223532
0.000548918,0.00171461
0.000567659,0.00175083
0.000514265,0.0014384
0.000534447,0.0014419
0.000692687,0.00343921
0.000629454,0.00237795
0.00057707,0.00208685
0.000544455,0.00176423
0.000532851,0.00168093
0.000666105,0.00308716
0.000606191,0.00215514
0.000549989,0.0018991
0.000535371,0.00168298
0.000526775,0.00152527
0.000621408,0.00220902
0.000532639,0.00170144
0.000526529,0.00165325
0.00049607,0.00146439
0.000541736,0.0014339
0.000658051,0.00260207
0.000570177,0.00186562
0.000555852,0.00183097
0.000555432,0.00146723
0.000563001,0.00166026
0.00048756,0.00183679
0.000548654,0.00182078
0.000585281,0.00177734
0.00051816,0.00179951
0.000530813,0.00162859
0.000567725,0.00177135
0.000561369,0.00154409
0.000551154,0.00167442
0.000526277,0.00139589
0.000516618,0.00147491
0.000546479,0.0019146
0.00054492,0.0019698
0.000552696,0.00198325
0.000578965,0.00181388
0.000547975,0.00172689
0.00050386,0.00190261
0.000524261,0.00172493
0.000514649,0.00176878
0.000560292,0.00188623
0.000525502,0.00173196
0.000551333,0.00167577
0.0005421,0.00153187
0.000466917,0.0013387
0.00048965,0.00132841
0.000477611,0.00135407
0.000551685,0.00203504
0.000601616,0.00177757
0.00056237,0.00170668
0.000535743,0.00162438
0.000545474,0.00148416
0.000534876,0.0018213
0.000575178,0.00185768
0.000601787,0.00193105
0.000582718,0.00204779
0.000558614,0.0018454
0.000491129,0.00172259
0.000541657,0.00171839
0.000553104,0.00167418
0.000509915,0.00153816
0.000529737,0.00137214
0.000510881,0.00179588
0.00053857,0.0017641
0.000516846,0.00186234
0.000562991,0.00184475
0.000536143,0.00185996
0.000501411,0.00183385
0.000518739,0.00173048
0.000526064,0.00180144
0.00053888,0.00189336
0.000491421,0.00166406
0.000559907,0.00188527
0.000544332,0.00164198
0.00054262,0.0016571
0.000577173,0.00164086
0.000487652,0.00146947
0.000526669,0.00175297
0.000564411,0.00177145
0.000589417,0.0019199
0.00057658,0.00187408
0.00054272,0.00168044
0.000514321,0.00151154
0.000503712,0.00161308
0.000554013,0.00181786
0.000507724,0.00161519
0.000551668,0.00168103
0.000484871,0.00138435
0.000524288,0.00152254
0.000508456,0.00150709
0.000524344,0.00146841
0.000530476,0.00156682
0.0005637,0.00188396
0.000542587,0.00166084
0.000531134,0.00165586
0.00054427,0.00171792
0.000556455,0.00199227
0.000558619,0.00169214
0.000525287,0.00168142
0.000534418,0.001646
0.000555664,0.00179323
0.000525158,0.00187778
0.000498711,0.00131483
0.000528994,0.00148815
0.000555459,0.00163423
0.0005263,0.00144454
0.00054479,0.0014854
0.000533053,0.0016544
0.000580633,0.00172308
0.000523583,0.00158017
0.00057492,0.00164488
0.000565668,0.00170083
0.000514383,0.0015173
0.000557388,0.00162797
0.000539409,0.00165058
0.0006325,0.00195068
0.000538161,0.00173648
0.00053163,0.00136005
0.000530337,0.00144954
0.000559472,0.00163981
0.00049556,0.00146903
0.000513286,0.00144368
0.000502247,0.00150418
0.000526861,0.00173617
0.000547061,0.00179233
0.000564391,0.00226297
0.000595676,0.00204323
0.000500481,0.00163842
0.000528581,0.00167796
0.000548905,0.00177485
0.000541515,0.00201344
0.000535659,0.00170922
0.000497852,0.00139829
0.000508392,0.00132948
0.000548377,0.00187646
0.000517842,0.00148749
0.000524459,0.00164215
0.000500846,0.0014281
0.000567992,0.00165688
0.000538813,0.0017123
0.00052539,0.00174368
0.000511244,0.00164233
0.000542414,0.00200646
0.000513376,0.00183634
0.000565836,0.00176029
0.000525279,0.00152149
0.000534602,0.00174895
0.000525637,0.0016914
0.000492427,0.00148269
0.000557171,0.00140054
0.000513295,0.00142837
0.000503418,0.00141949
0.000582284,0.0021359
0.000514587,0.00182498
0.000567731,0.0018202
0.000557721,0.00179422
0.000549994,0.00176616
0.000577803,0.00212215
0.000483898,0.0016643
0.000500585,0.00164838
0.000540995,0.00177074
0.000528727,0.00167112
0.000613042,0.00203167
0.00052975,0.00152171
0.000502866,0.00134165
0.00053967,0.00152049
0.000485969,0.00143403
0.00056771,0.002097
0.00056368,0.00179085
0.000515878,0.0016111
0.000539948,0.0015233
0.0005185,0.00152792
0.00053205,0.00167868
0.00057309,0.00175474
0.000566558,0.00168115
0.000522359,0.00168901
0.000506487,0.00159193
0.000500307,0.00132282
0.000504692,0.00144978
0.00047507,0.0015177
0.000508979,0.00145056
0.000482001,0.0012668
0.000530993,0.00193524
0.000513665,0.00180061
0.000531175,0.00185065
0.000535538,0.00200304
0.000513944,0.00163906
0.000497597,0.00157998
0.00054826,0.00174234
0.000587879,0.00203945
0.000551074,0.00204889
0.000477583,0.00144564
0.000515036,0.00138796
0.000537276,0.00143124
0.00051316,0.00151595
0.000486687,0.00141892
0.000467496,0.00125093
0.000552719,0.0016599
0.000549412,0.00156905
0.000556798,0.00220505
0.000567435,0.00163692
0.000524598,0.00160462
0.000677142,0.00343392
0.000515204,0.00184622
0.0005374,0.0018835
0.000474784,0.00152578
0.00050539,0.00157566
0.000657472,0.00243006
0.000559061,0.00187771
0.000591536,0.00187342
0.000509345,0.00158263
0.000523634,0.00139801
0.00070573,0.0033396
0.000588932,0.00228612
0.000615037,0.00207324
0.000508402,0.00193793
0.000561985,0.00202118
0.000656218,0.0030245
0.000558926,0.00221379
0.000591398,0.00189469
0.000516303,0.00210043
0.000483163,0.00168768
0.000667912,0.00237123
0.00057388,0.00196471
0.000553657,0.00162912
0.000526841,0.00157758
0.000469182,0.00128109
0.000729497,0.00308446
0.000540217,0.00176876
0.000568872,0.00198618
0.000537423,0.001788
0.000541652,0.00162026
0.000568915,0.00160903
0.000526089,0.00161758
0.000578761,0.00201324
0.000536967,0.00154636
0.000558515,0.00218199
0.000535867,0.00148649
0.000491571,0.00143073
0.000498275,0.00142096
0.000479406,0.00132045
0.000527254,0.00190091
0.000569452,0.00215128
0.000529961,0.00187492
0.000563062,0.00184946
0.000551115,0.00176081
0.000514932,0.00225764
0.000519747,0.00169873
0.000476712,0.00160608
0.000563845,0.00167497
0.000524764,0.00147308
0.000580786,0.00191512
0.000540405,0.00135603
0.000531038,0.00136614
0.000522106,0.00148181
0.000503167,0.00136651
0.000519708,0.001718
0.000584279,0.00155679
0.000528721,0.00162387
0.000568777,0.00171574
0.000505765,0.0015294
0.000570288,0.00226962
0.000494106,0.00151882
0.000553995,0.0015646
0.000515822,0.00147873
0.000528405,0.00147944
0.000554951,0.00157632
0.000510228,0.0013823
0.000536678,0.00142983
0.000482401,0.00135937
0.000484527,0.00144323
0.000484551,0.0014177
0.000573564,0.00168006
0.000537249,0.00161275
0.000535523,0.0016622
0.000534514,0.00153497
0.000548807,0.00161546
0.000532036,0.00139114
0.000484556,0.00150712
0.000503067,0.00145498
0.000504686,0.00143047
0.000530824,0.00141955
0.00053686,0.00153491
0.000493876,0.00136934
0.000524896,0.00131778
0.000494002,0.0013057
0.000484056,0.00131415
0.000531149,0.0015575
0.000567511,0.00146746
0.000538238,0.00140792
0.000528193,0.00144074
0.000573737,0.00158015
0.000503226,0.00133156
0.000525042,0.0013616
0.000480431,0.00137792
0.000536183,0.00158494
0.000547216,0.00153708
0.000536294,0.00144723
0.000501985,0.00133008
0.000531725,0.00130068
0.000481112,0.00130963
0.000516725,0.00131597
0.000507294,0.00150567
0.000593339,0.0015306
0.000575429,0.0018053
0.000520054,0.00157302
0.000540236,0.0016323
0.000569219,0.00151433
0.000577453,0.00158568
0.000518545,0.00165815
0.000602964,0.00184493
0.000526969,0.00162685
0.000488775,0.00138875
0.000529849,0.0014278
0.000503133,0.00136182
0.00049293,0.00139348
0.000530292,0.00147444
0.000520843,0.00162295
0.000549695,0.00150131
0.000531958,0.00150603
0.000588846,0.00157306
0.000507225,0.0014225
0.000577748,0.00183655
0.000546018,0.00194569
0.00051938,0.00157715
0.00053904,0.0016869
0.000514775,0.00176465
0.000453513,0.00143653
0.000529792,0.00162189
0.00051673,0.0014201
0.000490603,0.00149322
0.000545254,0.00159105
0.000532423,0.00165111
0.000565218,0.00213328
0.000565396,0.00192878
0.000573259,0.00196327
0.000597155,0.00196134
0.000491166,0.00151401
0.00049568,0.00195084
0.00048323,0.00153401
0.000521377,0.0016748
0.000639446,0.00217359
0.000535947,0.00146408
0.000539742,0.00168696
0.000504494,0.00149807
0.000533434,0.00161709
0.000519773,0.00159239
0.000542632,0.00160248
0.000553899,0.00196194
0.000516868,0.00156919
0.000523186,0.00166015
0.00056851,0.00183505
0.000582569,0.00173923
0.000541015,0.00181325
0.000565545,0.00156888
0.00057679,0.00188771
0.000532978,0.00158648
0.000540159,0.00155282
0.000559475,0.00165556
0.000528884,0.00142636
0.000561072,0.00162067
0.000510167,0.00142523
0.000599845,0.00203957
0.000579471,0.0020535
0.000584893,0.00182252
0.000538187,0.00216503
0.000545184,0.00191657
0.000529768,0.00167934
0.000532155,0.0018134
0.000547845,0.00178065
0.000531009,0.00202495
0.00053416,0.00174161
0.000468139,0.00133265
0.000536862,0.00166066
0.000473276,0.00131407
0.00057739,0.00152301
0.00050497,0.00140096
0.000549311,0.00167009
0.000549067,0.00193321
0.000538714,0.00160428
0.000572631,0.00193937
0.00058303,0.00187711
0.000582787,0.00202827
0.000534205,0.00167003
0.000541451,0.0017383
0.000522259,0.00163416
0.000531554,0.00180542
0.000572687,0.00181798
0.000550065,0.00157903
0.000585591,0.00155795
0.000552269,0.00150732
0.000508084,0.00157192
0.000613022,0.00220195
0.000591154,0.00237589
0.000575756,0.0022099
0.000562463,0.00197963
0.000604844,0.00221855
0.000580417,0.00222665
0.00054126,0.00215535
0.00056294,0.00199943
0.000549889,0.00173921
0.000553685,0.00198606
0.000517037,0.00162412
0.000546854,0.00150387
0.000528756,0.00153088
0.000506511,0.00148066
0.000517981,0.00156267
0.000522683,0.00186132
0.000539821,0.00166317
0.000551024,0.00184084
0.000533385,0.00170628
0.000497031,0.00184544
0.00052562,0.0018027
0.000572784,0.00159644
0.000602497,0.00179398
0.000552175,0.00171845
0.00056499,0.00169568
0.000582905,0.00164717
0.000530155,0.00155135
0.000552991,0.00168284
0.000541061,0.00159016
0.000502912,0.00150119
0.000496674,0.00192257
0.000599462,0.00210903
0.00059354,0.00195084
0.000586678,0.00204497
0.000589632,0.00213869
0.00054035,0.00190299
0.000557127,0.00184499
0.000555746,0.00189173
0.000544105,0.00217454
0.000565543,0.00193403
0.000570842,0.00171307
0.000514332,0.00146263
0.000547651,0.0016626
0.000516197,0.00150825
0.00052439,0.00150049
0.000555112,0.00171421
0.000521385,0.00152141
0.000546643,0.00164082
0.000497902,0.00151468
0.000523853,0.00166864
0.000503203,0.00166544
0.000511781,0.00166543
0.000517382,0.00172072
0.000565512,0.0016172
0.000532831,0.00169329
0.000532712,0.00152328
0.000507388,0.00151591
0.000482296,0.00142147
0.000470941,0.00147071
0.000562778,0.00177613
0.000559637,0.00193883
0.000526301,0.00200126
0.000518447,0.00184926
0.000512718,0.00177272
0.000573547,0.00221857
0.000557398,0.00180241
0.000513527,0.00177819
0.000499941,0.00186103
0.000511357,0.00167061
0.000575209,0.00205754
0.000531708,0.00148783
0.000533635,0.00151484
0.000550655,0.00165115
0.000517084,0.00148854
0.000603112,0.00188344
0.00053416,0.00165957
0.000520772,0.00158745
0.000538978,0.00171461
0.000514954,0.00156333
0.000561317,0.00186291
0.000555551,0.00159366
0.000535011,0.0016374
0.00057426,0.00185921
0.000552152,0.00172098
0.000537162,0.00164158
0.000472774,0.00135186
0.000507708,0.00138545
0.000520277,0.0015776
0.000561746,0.00170954
0.000520933,0.00150843
0.000542227,0.00179591
0.000613999,0.002087
0.000539247,0.00187734
0.000579923,0.00236343
0.000559192,0.00195777
0.000517621,0.00163635
0.000490723,0.00163876
0.000542316,0.00185548
0.000536343,0.00196237
0.00049766,0.00159591
0.000504248,0.00140429
0.000481232,0.00126301
0.000481908,0.00142565
0.000582058,0.00161226
0.000511263,0.00145986
0.000505897,0.00157875
0.000583434,0.00163179
0.000525015,0.00173437
0.000537993,0.00175053
0.000511525,0.00149827
0.000526217,0.00186585
0.000571413,0.00207819
0.0005091,0.00148108
0.00055909,0.00171914
0.000578916,0.0017657
0.000519116,0.00156182
0.000588659,0.00185944
0.000561987,0.00162567
0.000562087,0.00159189
0.000541855,0.00148874
0.00054928,0.00206234
0.000635481,0.00218891
0.000561996,0.00196374
0.000556696,0.0018905
0.000583923,0.0020143
0.000524565,0.00189317
0.000571201,0.00197655
0.000511384,0.00171367
0.00061134,0.00212839
0.000554225,0.00185606
0.00046852,0.00171178
0.000515399,0.00166949
0.000493489,0.00132654
0.000497816,0.00148657
0.000501878,0.00136207
0.000513688,0.00173331
0.000575108,0.00229942
0.000533081,0.00148868
0.000590069,0.0018572
0.000551173,0.00169245
0.000604399,0.00198854
0.000489338,0.00168773
0.000547591,0.00199283
0.000578344,0.0019423
0.000514624,0.00169788
0.000542813,0.00187058
0.000544614,0.00166559
0.000554078,0.00158812
0.000569089,0.00158512
0.000523531,0.0018282
0.000561559,0.00222289
0.000523,0.00183275
0.000603931,0.00232937
0.00057898,0.00229374
0.00061564,0.00268125
0.000563563,0.00193467
0.000542178,0.00182388
0.000559238,0.00197462
0.000484257,0.00195293
0.000518736,0.00201503
0.000515106,0.00154907
0.000463908,0.00131701
0.000537288,0.00179309
0.000541631,0.00150418
0.000546381,0.0017168
0.000540502,0.00188693
0.000543852,0.00173741
0.000570491,0.00209472
0.000533375,0.00173743
0.000541191,0.00177064
0.00053215,0.00172192
0.000535838,0.00182508
0.000541822,0.00181771
0.000532569,0.00173674
0.00051596,0.00159414
0.000536964,0.00179004
0.000554311,0.00169785
0.000571717,0.00183626
0.000526462,0.00161822
0.000549588,0.00148856
0.000575482,0.00229205
0.000598547,0.00225212
0.000610487,0.00271026
0.000630067,0.00235658
0.00052199,0.00199925
0.000521166,0.0019219
0.000572955,0.00206154
0.000600645,0.002152
0.00056609,0.00207324
0.00053178,0.00185397
0.000551632,0.00173873
0.000538784,0.00163021
0.000578247,0.00164797
0.000595715,0.00159096
0.000543482,0.00163616
0.000566409,0.00176866
0.000553453,0.00205485
0.000563852,0.00180851
0.000543763,0.00166935
0.000533318,0.001643
0.000561559,0.001747
0.000566701,0.00190534
0.000594909,0.0021394
0.000518576,0.00173437
0.000564891,0.00193581
0.000528035,0.00154896
0.000543299,0.00169482
0.000529414,0.0021284
0.000579071,0.001982
0.000564231,0.00202677
0.000544254,0.00183454
0.000584408,0.00225467
0.00058525,0.00249956
0.00057998,0.00218718
0.000601691,0.00249733
0.00055476,0.00169995
0.000578275,0.00202345
0.000564669,0.00227242
0.000549348,0.00227723
0.000596719,0.00235165
0.00053391,0.0014561
0.000563828,0.00161357
0.000534838,0.0021733
0.000594717,0.00200128
0.000583392,0.00172385
0.000553364,0.00178385
0.000560191,0.00171357
0.000555522,0.00223347
0.00056138,0.00192152
0.000591823,0.00205429
0.000534386,0.00204072
0.000564186,0.00197631
0.000572825,0.00212867
0.000614348,0.00222163
0.0005589,0.00196916
0.000580284,0.00188774
0.000552419,0.00178384
0.000547467,0.00192533
0.000600764,0.00212203
0.000613022,0.00186075
0.000582628,0.0022752
0.000618392,0.00226347
0.000561186,0.00233823
0.000655241,0.00275129
0.000597615,0.00245648
0.000577048,0.00218174
0.000586642,0.00205071
0.000502758,0.00211729
0.000557174,0.00245037
0.00054804,0.00205583
0.000568651,0.00178685
0.000571674,0.00176196
0.000521982,0.00172922
0.000643241,0.00223789
0.000551757,0.00166393
0.000609667,0.00188182
0.000594301,0.00212747
0.000569338,0.00205359
0.000553839,0.00214457
0.000588817,0.00192455
0.000539458,0.00160629
0.000573093,0.00200585
0.000522905,0.00165267
0.000608245,0.00208464
0.000565069,0.00213727
0.000582729,0.00200089
0.000509738,0.00159198
0.000576178,0.00172257
0.000519069,0.00139707
0.00057566,0.00193657
0.000561839,0.00215944
0.000561295,0.00200147
0.000531262,0.00205432
0.000546894,0.00187218
0.000667396,0.00237131
0.000573222,0.00178922
0.000518169,0.0018205
0.000550393,0.00157433
0.000533414,0.00175012
0.000597781,0.00218913
0.00058829,0.0017544
0.000517123,0.00159305
0.000499752,0.00141917
0.000554471,0.00145557
0.000592922,0.00207309
0.00054094,0.00159524
0.000558807,0.00199728
0.000558392,0.00169785
0.000554434,0.00179295
0.000618319,0.0023133
0.000567873,0.00174041
0.000545093,0.00173882
0.000601911,0.00205038
0.000586618,0.00184231
0.000533941,0.00180266
0.00051419,0.00146203
0.000514374,0.00144487
0.000532176,0.00157788
0.000515855,0.00145797
0.000524563,0.00148084
0.000525889,0.0018385
0.000543777,0.0019448
0.000566762,0.00216161
0.00052077,0.00182583
0.000576594,0.00212391
0.000501372,0.00166099
0.000560357,0.00200476
0.000552583,0.00204423
0.000552351,0.00172418
0.00049405,0.00171923
0.000492701,0.00134766
0.000541902,0.00166218
0.000542611,0.0016195
0.000554459,0.00145577
0.000508429,0.00152621
0.000555521,0.00169544
0.000552003,0.00168289
0.000595011,0.00188768
0.000537444,0.00172707
0.000560639,0.0020807
0.000548652,0.00168522
0.000592534,0.00191536
0.000539673,0.00168854
0.000552478,0.0017478
0.000556463,0.00178494
0.000574409,0.00177884
0.000541831,0.00145232
0.00049823,0.00134296
0.000514078,0.00162877
0.000528102,0.00145278
0.000545802,0.00191076
0.000542021,0.00179139
0.000563387,0.00209818
0.000560322,0.00216798
0.000534188,0.00176634
0.00058655,0.00203606
0.000582868,0.00189203
0.00058189,0.00219576
0.000555413,0.00200092
0.000537026,0.00170653
0.000529207,0.00144497
0.000532589,0.00138306
0.000515869,0.00137844
0.000495416,0.00151661
0.000517336,0.00141954
0.000563071,0.00175827
0.000564393,0.00160133
0.00057257,0.00183912
0.000559366,0.00185917
0.000557148,0.00165525
0.000664851,0.00252843
0.000543304,0.00175241
0.000555933,0.00180722
0.000581015,0.0019552
0.000587252,0.00170744
0.000604768,0.00218417
0.000517366,0.00162026
0.000561772,0.00174327
0.00048439,0.00153005
0.000525504,0.0014332
0.000676521,0.00352303
0.000579442,0.00212861
0.000580047,0.00214983
0.000591624,0.00209613
0.000552474,0.00183607
0.000629105,0.00319254
0.000574826,0.00199623
0.000522608,0.00200167
0.000554111,0.00214881
0.000596717,0.00196385
0.000651872,0.00212868
0.0005326,0.00166455
0.000544318,0.00161172
0.000515295,0.00150518
0.00053436,0.00158979
0.000686573,0.00315865
0.000560981,0.00185321
0.000568751,0.00197449
0.000534367,0.00190288
0.000565943,0.00169572
0.000567817,0.00189484
0.000549438,0.00175895
0.000537628,0.00169758
0.000536432,0.00172194
0.000559945,0.00174445
0.000585059,0.00199224
0.00056401,0.00180443
0.000535089,0.00165613
0.000539607,0.00168363
0.000500724,0.00143574
0.000629157,0.00233559
0.00055772,0.00196219
0.000533666,0.00204622
0.00056508,0.00206725
0.000522678,0.00177019
0.000558937,0.00210032
0.000521511,0.00177168
0.000498193,0.00180323
0.000557903,0.00172734
0.000514327,0.00164983
0.000593338,0.00197009
0.000551067,0.00172777
0.000518725,0.00151555
0.000536011,0.00163392
0.000526073,0.00141201
0.00054305,0.00207659
0.000505513,0.0016106
0.00052344,0.00166704
0.000531184,0.00165438
0.000523302,0.00147076
0.000565051,0.0018137
0.000567028,0.0016265
0.000549573,0.00166952
0.000544659,0.00163847
0.00055586,0.00153044
0.000490279,0.00160353
0.000499433,0.00143834
0.000515345,0.00154017
0.00051424,0.0013009
0.000477582,0.00139746
0.000525337,0.00191762
0.00057045,0.00187961
0.000550679,0.0016888
0.000520959,0.00161094
0.000525508,0.0015274
0.000566502,0.0020123
0.000542131,0.00173486
0.000532679,0.00171549
0.000522729,0.00157204
0.000536213,0.00141848
0.000512005,0.00164636
0.000530231,0.00135571
0.000490207,0.00141272
0.000473234,0.00132001
0.000521766,0.00143631
0.000584845,0.00185972
0.000575793,0.00161294
0.000544181,0.00156427
0.000536535,0.00153879
0.000573325,0.00156656
0.000542374,0.00175919
0.000542738,0.00149751
0.000596773,0.00193163
0.00058645,0.0019178
0.000535911,0.00169551
0.000517408,0.00155476
0.000452993,0.00119093
0.00054528,0.0016155
0.000515175,0.00148817
0.000490558,0.00142691
0.000546303,0.00192626
0.00054639,0.00178083
0.000539988,0.0019682
0.000529069,0.00197352
0.000544328,0.00206811
0.000512558,0.00172867
0.000504078,0.00168124
0.00054159,0.00185819
0.000565654,0.00192676
0.000545929,0.00180507
0.000527551,0.00163213
0.000483478,0.00130093
0.000518926,0.0017373
0.000517232,0.00158054
0.000505886,0.00141505
0.000518897,0.00162831
0.000562259,0.00143322
0.000611514,0.001867
0.000554653,0.00178882
0.000520474,0.00167715
0.000569816,0.00219936
0.000526706,0.00190979
0.000548545,0.00188946
0.000537043,0.00172373
0.000594933,0.0018563
0.000525492,0.00163174
0.00052683,0.00172024
0.000530852,0.00164428
0.000516307,0.00161539
0.000508347,0.00152815
0.000543754,0.00206001
0.000520008,0.00212348
0.000535577,0.00200736
0.000593057,0.00214916
0.000602524,0.00181113
0.00050727,0.00200645
0.000579684,0.00206355
0.000522649,0.00203545
0.000509858,0.00168473
0.00056551,0.00185985
0.000524002,0.0017536
0.000503412,0.00156811
0.000500583,0.0015767
0.000521486,0.00145643
0.000487193,0.00132706
0.000543431,0.00176224
0.000556482,0.00190462
0.00054731,0.00170862
0.000505681,0.00174159
0.000558264,0.00174859
0.000538523,0.00163743
0.000524206,0.00161968
0.000516217,0.00164324
0.000571508,0.00179935
0.000520554,0.00187067
0.000483291,0.00136109
0.000491422,0.00135314
0.000531087,0.00142366
0.000548797,0.00162367
0.000588012,0.0016626
0.000522436,0.00167011
0.000520905,0.00187272
0.000571284,0.00179976
0.00051891,0.00187767
0.00058044,0.00203594
0.000548967,0.00170107
0.00051211,0.00180332
0.000541327,0.00185177
0.000529468,0.00200475
0.000575582,0.00209536
0.000463355,0.00135846
0.000480556,0.00129328
0.000565159,0.00143672
0.000498922,0.00134695
0.000529951,0.00135326
0.000548873,0.00136741
0.000525366,0.00153849
0.000539042,0.00170707
0.000539391,0.00203055
0.000544387,0.00162268
0.000563446,0.0020286
0.00056321,0.00190667
0.000527417,0.00187975
0.000535261,0.00188184
0.000514036,0.00182686
0.000540365,0.00168789
0.000530065,0.00169853
0.000573994,0.00191777
0.000501455,0.00145633
0.000548844,0.00172901
0.000562795,0.00197636
0.000595273,0.00212675
0.000571639,0.00217383
0.000541012,0.00182112
0.000598312,0.00210083
0.000576923,0.00194515
0.000561377,0.00210071
0.000571047,0.00216465
0.00054884,0.00188397
0.000539807,0.00183604
0.000545133,0.00166057
0.000515671,0.0015565
0.000548775,0.00158255
0.000528378,0.00149865
0.000523594,0.0013987
0.000545412,0.00181326
0.000533073,0.00174494
0.000525648,0.00179098
0.000556092,0.0019495
0.000573954,0.00190446
0.000506848,0.00175286
0.000559631,0.00184864
0.000558582,0.00180872
0.000524827,0.00171862
0.00053732,0.00211214
0.000537507,0.0014615
0.000543488,0.00169473
0.000525925,0.00175981
0.000557519,0.00180553
0.000576429,0.00198575
0.000563599,0.00182582
0.000559662,0.00229942
0.000573289,0.00239532
0.000537089,0.00214618
0.00063069,0.00247722
0.000571142,0.0017648
0.000550884,0.0021317
0.00054096,0.00206737
0.000524671,0.00188457
0.000548901,0.00221051
0.000526229,0.00147775
0.000516673,0.00155272
0.000529317,0.00159677
0.00053283,0.00163524
0.00053129,0.00167871
0.000544852,0.00157118
0.000528528,0.00166906
0.000562662,0.00190273
0.000511582,0.00165916
0.000583951,0.0020921
0.000543616,0.00151164
0.000587367,0.00174341
0.000604385,0.00221811
0.000492821,0.0018078
0.000540064,0.00152903
0.000561787,0.00154742
0.00052938,0.00166632
0.000553136,0.0019876
0.000510055,0.00198081
0.000541545,0.0014498
0.000583301,0.00187819
0.000548842,0.00200411
0.000556044,0.00236899
0.000553714,0.00257988
0.00060311,0.00224965
0.000525729,0.00163217
0.000544505,0.00186099
0.000589374,0.00245135
0.000561001,0.00212439
0.00057259,0.00186367
0.000513458,0.00146878
0.000511602,0.00167091
0.000579665,0.00231838
0.000566603,0.00199068
0.000562321,0.00150625
0.00048078,0.0013559
0.000528705,0.00166054
0.00059694,0.00195732
0.000567973,0.00201618
0.000551355,0.00158315
0.000528191,0.00159256
0.000516312,0.00179993
0.000516293,0.00180891
0.000555718,0.00209597
0.000529385,0.00173962
0.000521914,0.00142683
0.000527946,0.00144619
0.000527383,0.00151971
0.000509966,0.00170842
0.000551318,0.00156466
0.000563318,0.00188837
0.000605662,0.0019461
0.000531992,0.00203101
0.000576215,0.00253865
0.00065811,0.00267802
0.000529753,0.0019472
0.000542276,0.00169089
0.00053989,0.00206731
0.000546325,0.00242218
0.000557074,0.00215664
0.000531512,0.0015016
0.000542735,0.00139011
0.000508074,0.00157716
0.000501813,0.00154493
0.000484609,0.00150582
0.000539775,0.00158518
0.000582606,0.00185994
0.000533935,0.00180497
0.000560875,0.00201676
0.000553607,0.00178988
0.000685271,0.00262952
0.000581058,0.00196055
0.000500056,0.00169985
0.000536856,0.00164069
0.00057329,0.00194797
0.000607258,0.00229947
0.000545178,0.0017311
0.000546433,0.00150349
0.000503903,0.00147075
0.000528176,0.00146927
0.00073316,0.00355846
0.000635415,0.00227439
0.00052694,0.00193012
0.00057138,0.00196707
0.000545563,0.00189566
0.000676474,0.00315799
0.000588906,0.0021302
0.000529312,0.00179955
0.000532464,0.00181027
0.000507684,0.00174998
0.000614259,0.00221379
0.000540692,0.00145993
0.000516112,0.00138698
0.000476363,0.00125652
0.000491187,0.00129027
0.000654436,0.00262796
0.000523053,0.00166234
0.000504101,0.00163147
0.000523341,0.00166273
0.000579605,0.00172724
0.000639024,0.00231688
0.000519179,0.00189463
0.000518162,0.00176988
0.000521599,0.00202735
0.000519784,0.0017448
0.000593373,0.00185803
0.000531457,0.00162088
0.000524641,0.00167205
0.000501973,0.00148046
0.000491749,0.00139145
0.000630185,0.00284403
0.000529196,0.00220081
0.000593424,0.00246532
0.000520339,0.00193686
0.00051569,0.00200837
0.000610433,0.00276076
0.000548333,0.00203823
0.000545723,0.00235134
0.000496523,0.00164559
0.000503572,0.00179544
0.00057026,0.00172934
0.000535705,0.00156282
0.000522684,0.00167381
0.000551905,0.00159032
0.000492129,0.00138048
0.000656984,0.00246979
0.000549152,0.00189063
0.000593088,0.00196191
0.000555038,0.00161637
0.000528685,0.00168907
0.000688287,0.00262035
0.000519667,0.00209727
0.000564532,0.00195078
0.000564155,0.00181604
0.00056505,0.00188531
0.000556796,0.00199154
0.000538704,0.00165742
0.000534372,0.00181143
0.000578221,0.00178508
0.000477182,0.00184525
0.000658953,0.00319156
0.000550209,0.00177849
0.000635085,0.00239392
0.000638046,0.00220051
0.000574956,0.00216488
0.000584171,0.00268746
0.000517366,0.0017717
0.000524472,0.00194508
0.000563409,0.00196557
0.000584667,0.00199119
0.000589906,0.00207695
0.000522871,0.00171503
0.000527629,0.00162464
0.000533529,0.00177227
0.00052616,0.00200157
0.00069252,0.0026917
0.000580684,0.0020518
0.000536992,0.00203686
0.000606817,0.00197465
0.000580116,0.00216409
0.000518116,0.0018148
0.000537412,0.00181587
0.000544429,0.00216262
0.000555605,0.00180677
0.000545958,0.00192862
0.000596029,0.00186965
0.000503497,0.00174075
0.000528403,0.00235113
0.00052223,0.00162521
0.000599158,0.00194887
0.000645492,0.0027482
0.000523239,0.00241454
0.000585101,0.00239492
0.000619905,0.00245917
0.000651439,0.00287896
0.00059851,0.00268904
0.000564955,0.00219145
0.000551867,0.00228269
0.000534549,0.00202761
0.000624271,0.00284784
0.000522649,0.00160562
0.000527452,0.00164862
0.000520949,0.00163154
0.000486225,0.00157354
0.000617594,0.00197814
0.000531941,0.00178376
0.00055963,0.00193743
0.000556945,0.00187894
0.000599964,0.00178251
0.000638297,0.00231172
0.000537299,0.0018871
0.000545484,0.00162079
0.000544692,0.001602
0.000526432,0.00166846
0.000535584,0.00208114
0.000546615,0.00183848
0.000517351,0.00152801
0.000545054,0.00143495
0.000487147,0.00150483
0.00057334,0.0023106
0.000664338,0.00260646
0.000609391,0.00206651
0.000586473,0.00187973
0.000514462,0.00192038
0.000591632,0.0024135
0.000552359,0.00237184
0.000536003,0.00169976
0.000543075,0.00157669
0.000561662,0.00182898
0.00056812,0.00229965
0.000577322,0.00171909
0.000503053,0.00133519
0.000519805,0.00134543
0.000519714,0.00152182
0.000494148,0.00193955
0.000576696,0.00188699
0.000538855,0.0016286
0.000538134,0.00144107
0.000498963,0.00142591
0.000565682,0.00195504
0.000529779,0.00161442
0.000550762,0.00187346
0.000554002,0.00189958
0.000555672,0.00162337
0.000570674,0.00188181
0.000483918,0.00152188
0.000502752,0.00139621
0.00053447,0.00160606
0.00049266,0.00144849
0.000522139,0.00160277
0.000551026,0.00181244
0.000514853,0.00182128
0.000596691,0.0020671
0.000618686,0.00174105
0.000536505,0.00192908
0.000537573,0.00176016
0.000480158,0.00154535
0.000577292,0.0020962
0.000573942,0.00176526
0.000529921,0.00174642
0.000477719,0.00147874
0.000510328,0.00147743
0.000517322,0.00163886
0.000524527,0.00155441
0.000525134,0.00152991
0.000529279,0.00158501
0.000546052,0.00164616
0.000559028,0.00192258
0.000601999,0.00175817
0.000571313,0.00183705
0.000537149,0.00187822
0.000567657,0.00181638
0.000507262,0.00192975
0.000529521,0.00202843
0.000595659,0.0018739
0.000525896,0.00142889
0.000568293,0.00144447
0.000496256,0.0014422
0.000496826,0.00162488
0.000548603,0.00173802
0.000570244,0.00220406
0.000610061,0.00234611
0.000615769,0.002541
0.000542686,0.00205803
0.00065221,0.00236141
0.000562023,0.00188227
0.000609186,0.00217742
0.000510814,0.00218629
0.000515997,0.00184989
0.000599572,0.00223133
0.000522032,0.00144957
0.000563299,0.00159143
0.000531756,0.00146819
0.000524818,0.0015181
0.000534515,0.00160347
0.00051771,0.0016457
0.000573913,0.00196228
0.000601181,0.00196721
0.000572175,0.00190244
0.00063731,0.00247957
0.000665287,0.00273303
0.000532003,0.00189075
0.000507997,0.0017852
0.000594616,0.00188324
0.000552157,0.00195403
0.000622308,0.00234914
0.000558238,0.00182352
0.000489679,0.00144691
0.000529852,0.00162033
0.000529469,0.00173014
0.000697339,0.00341778
0.000603487,0.00209498
0.000545312,0.00200262
0.000598745,0.0023116
0.000623489,0.00218913
0.000681797,0.00314969
0.000557143,0.00196437
0.000509876,0.00186193
0.000537102,0.00215914
0.00061227,0.00230812
0.000624646,0.0023512
0.000537477,0.00158824
0.000539001,0.00151241
0.000532201,0.00156759
0.000527481,0.0016331
0.000686482,0.00301058
0.000580465,0.00188616
0.000552066,0.00188856
0.000554733,0.0017572
0.000557925,0.00193497
0.000704382,0.00314643
0.000532618,0.00202998
0.000574581,0.00192693
0.000545785,0.00187442
0.000597475,0.00197916
0.000584647,0.00233161
0.000549371,0.00171004
0.000538891,0.00158413
0.000505684,0.00142396
0.000544184,0.00177202
0.000752334,0.00318453
0.000581783,0.00208901
0.000578814,0.00203975
0.000597828,0.00234652
0.000582165,0.00209577
0.000685051,0.00300672
0.000553426,0.00194284
0.000552826,0.00174777
0.000599929,0.00224813
0.000546202,0.00176409
0.000652829,0.00255517
0.000588586,0.00177785
0.000558682,0.00159227
0.000552627,0.00158129
0.000501705,0.00166552
0.000753609,0.00339328
0.00058243,0.00207717
0.000614176,0.00206954
0.000590293,0.00199589
0.00051673,0.00188822
0.000542596,0.00163924
0.000534436,0.00160207
0.00050406,0.00164789
0.000544451,0.00163217
0.000575847,0.00183624
0.000513069,0.00132917
0.000512415,0.0015057
0.000478836,0.00120701
0.000514435,0.00136076
0.0005283,0.00152272
0.00054741,0.00161779
0.000545227,0.001732
0.000558451,0.00169755
0.000560189,0.0016845
0.00054444,0.00178078
0.000491117,0.00155299
0.000597742,0.00168912
0.000467095,0.00168865
0.00054997,0.00153134
0.000497055,0.0014533
0.000452492,0.00124736
0.000470916,0.00123684
0.000483341,0.00125703
0.000541663,0.00148689
0.000521195,0.00132036
0.000542314,0.00164877
0.000542497,0.00163438
0.000532765,0.00155053
0.000545251,0.00163306
0.000524499,0.00172222
0.000524566,0.00159751
0.000527868,0.00163254
0.000502992,0.00143199
0.000527788,0.00144391
0.000567036,0.00177894
0.000508732,0.00157106
0.00050809,0.00147771
0.000523166,0.00141619
0.00052673,0.00146711
0.000536903,0.00175587
0.000593986,0.00177246
0.000545235,0.00170335
0.000577259,0.00182167
0.000534989,0.00162593
0.000578489,0.00185405
0.000573027,0.00155691
0.000541275,0.00154145
0.000512887,0.00152802
0.00054703,0.00157474
0.000558942,0.00201589
0.000571129,0.00153651
0.000519456,0.0014074
0.000494583,0.00130698
0.000460904,0.00131022
0.000522738,0.00168531
0.000530011,0.00164193
0.00052593,0.00153027
0.000512484,0.00149466
0.00047536,0.00143438
0.000586837,0.00179457
0.000524366,0.00148606
0.000530118,0.00158551
0.000561415,0.00176753
0.000533187,0.00170793
0.000529093,0.00181161
0.000483599,0.00139717
0.000501716,0.00144083
0.000478749,0.00127594
0.000500197,0.00149816
0.000522975,0.00179942
0.000525134,0.00160553
0.000507984,0.00164429
0.000512492,0.00163528
0.000532475,0.00174864
0.000561667,0.0020688
0.000539919,0.00151373
0.000603307,0.00172072
0.000529726,0.00171922
0.000522859,0.00165943
0.000532521,0.00221723
0.000542111,0.00143677
0.000560261,0.00144248
0.000517963,0.00148856
0.000541492,0.00171752
0.000578584,0.00171616
0.000510817,0.0014097
0.000536453,0.0014639
0.00054151,0.00166573
0.000555051,0.00187011
0.00050384,0.00168823
0.000617484,0.00230367
0.000506388,0.00160654
0.000564466,0.00168925
0.000528559,0.00167646
0.000550859,0.00165966
0.000583217,0.00204421
0.000533806,0.00146438
0.000569866,0.00141719
0.000507993,0.00146459
0.000544437,0.00154194
0.000607507,0.0023653
0.000534835,0.00165911
0.000558999,0.00178498
0.000549102,0.00205213
0.00053721,0.00223819
0.000622448,0.00228865
0.000525089,0.0016731
0.000533218,0.00173785
0.000520665,0.00179764
0.000541235,0.00188038
0.000551169,0.00184568
0.000551631,0.00152292
0.000489482,0.00135278
0.000499658,0.00134239
0.000506319,0.0014317
0.000676365,0.00235363
0.00054536,0.00165631
0.000522368,0.00143738
0.000514177,0.00152845
0.000482754,0.00152347
0.000623809,0.00253897
0.000560669,0.00196506
0.000527597,0.00170911
0.000511124,0.00159205
0.000547423,0.00175171
0.00063012,0.00222778
0.000513866,0.00161426
0.000522651,0.00160512
0.000523834,0.00145245
0.000550175,0.0016581
0.00067246,0.00304098
0.000563316,0.00192447
0.000547128,0.00183548
0.000543174,0.00183578
0.000532037,0.00209441
0.000662035,0.00296
0.00058516,0.00196411
0.000526798,0.00170939
0.000564403,0.001911
0.000520982,0.00184554
0.000635795,0.00211321
0.000574927,0.00169518
0.000510984,0.00150486
0.000479312,0.00145951
0.000480874,0.0013648
0.000615012,0.00246441
0.000518595,0.00170415
0.000536086,0.00169274
0.000518047,0.00147221
0.000607889,0.00178355
0.000703226,0.00340791
0.000606929,0.00193351
0.000526138,0.00182225
0.000547033,0.0018675
0.000536196,0.00184328
0.000684336,0.00269131
0.000583333,0.00184636
0.000504758,0.00159267
0.000542279,0.00171133
0.00053122,0.00163116
0.000715323,0.00372097
0.000591182,0.00203146
0.000479381,0.00170922
0.000545155,0.0018675
0.000567119,0.00198356
0.000682346,0.00318715
0.000531539,0.00161458
0.00056301,0.00169548
0.000540546,0.00181506
0.000553128,0.00181792
0.00069325,0.00253122
0.000595644,0.0018438
0.000573802,0.00173922
0.000551434,0.00162238
0.000518788,0.00150559
0.000722328,0.00338369
0.000553319,0.00183562
0.000549109,0.00172793
0.000461462,0.00153542
0.000525655,0.00169075
0.000560737,0.00187495
0.000550493,0.00187255
0.000520854,0.00163999
0.000566756,0.0022455
0.000605739,0.0026623
0.000521203,0.00145263
0.000497596,0.00150216
0.000484773,0.00138918
0.000551393,0.00198893
0.00058461,0.00232649
0.000493028,0.00167783
0.000564745,0.00179845
0.000499613,0.00159069
0.000552008,0.00228871
0.000621437,0.00243019
0.000492746,0.00146157
0.000515799,0.00169945
0.000484291,0.00145022
0.000559873,0.0020607
0.000620427,0.00241371
0.000476711,0.00153383
0.000538594,0.00166929
0.000503007,0.00158472
0.000509199,0.0020431
0.000556268,0.00232359
0.00055856,0.00185087
0.000511159,0.00172122
0.000512236,0.0017041
0.000543101,0.00218545
0.000552753,0.00233912
0.000501936,0.00135504
0.000532319,0.00151136
0.000473579,0.00133779
0.000511055,0.00138951
0.000539927,0.00153747
0.000532339,0.00144966
0.000523232,0.00140726
0.000428826,0.00123119
0.000489624,0.00144081
0.000517765,0.00145998
0.000503911,0.00167064
0.00055355,0.00174031
0.000522051,0.0015104
0.000502838,0.00172553
0.000550757,0.00155322
0.000523284,0.00160786
0.000529511,0.00164738
0.000519865,0.00151567
0.000496684,0.00149911
0.000543976,0.00168109
0.000508116,0.00142286
0.000494473,0.00143315
0.000506496,0.00131552
0.000509517,0.00135551
0.000533247,0.00149537
0.000497038,0.00147815
0.000508875,0.0015202
0.000537879,0.00150627
0.000526531,0.00172231
0.000529019,0.00154694
0.000523005,0.00134595
0.000527217,0.00155735
0.000549693,0.00158201
0.000552828,0.00149893
0.000542763,0.00166661
0.000529301,0.00140232
0.00050234,0.00130031
0.000504531,0.00127517
0.000510166,0.00134514
0.000554309,0.00177521
0.000524239,0.0013889
0.000513151,0.00139627
0.000507063,0.0014913
0.000563471,0.00159322
0.000592912,0.00179895
0.000516379,0.00153378
0.000532232,0.00142092
0.000491081,0.00140821
0.000516471,0.00144033
0.000572776,0.00166296
0.000506498,0.00132614
0.000533534,0.00136482
0.000522015,0.00125491
0.000542737,0.00139815
0.000541189,0.0016274
0.000544858,0.00155868
0.000486841,0.00148296
0.000572321,0.00154048
0.000577792,0.0016216
0.000575087,0.00159209
0.000520081,0.00165116
0.000531036,0.00163976
0.000528945,0.00162804
0.000551018,0.00186702
0.00051797,0.00160027
0.000532206,0.00152628
0.000556349,0.00127714
0.00046676,0.00142128
0.000510513,0.00151059
0.000501691,0.00137519
0.000582537,0.00201289
0.000542111,0.00164978
0.000595228,0.00186143
0.000546955,0.00178768
0.000531348,0.00153084
0.000559774,0.00169878
0.000548522,0.00146631
0.000561117,0.0018054
0.000582074,0.00185888
0.000487424,0.00153902
0.000498653,0.00168502
0.000513122,0.00136018
0.000498738,0.00153583
0.000502814,0.0015668
0.00051349,0.00135653
0.000550978,0.00176134
0.000520553,0.00149115
0.000572783,0.0018023
0.000552686,0.00175165
0.000510186,0.00156587
0.000504062,0.00156672
0.00051762,0.00157465
0.000555157,0.00150108
0.000507239,0.00141211
0.000541758,0.00153579
0.000524105,0.00150288
0.000499867,0.00128524
0.000513079,0.00129673
0.000497023,0.0013303
0.000508771,0.00141431
0.000517719,0.00175817
0.00053244,0.00168562
0.000547181,0.00163762
0.000497031,0.00152926
0.000540652,0.00165799
0.000522377,0.00186684
0.0005566,0.00155838
0.000512404,0.00154839
0.00051352,0.00146207
0.000519807,0.00160018
0.000520332,0.00156784
0.000509485,0.00131921
0.000559871,0.00143848
0.000540743,0.00136008
0.000458666,0.00118518
0.000509619,0.00158581
0.000521463,0.00138883
0.000510119,0.00150529
0.000542315,0.00140053
0.000518144,0.00152341
0.000527838,0.00146168
0.000532398,0.00149028
0.000532716,0.00146465
0.000587316,0.00166364
0.000537707,0.00156843
0.000515751,0.00143394
0.000477857,0.0013662
0.000466221,0.00134864
0.00054754,0.00145656
0.000522202,0.00131554
0.000563615,0.00188818
0.000540794,0.00149865
0.000527536,0.00152024
0.000564318,0.00199047
0.000544747,0.00186055
0.000545825,0.00164767
0.000527679,0.00151498
0.000514498,0.00152914
0.000541606,0.0018761
0.000551552,0.0018813
0.000495122,0.00129156
0.000487452,0.00129866
0.000472746,0.00125846
0.000512487,0.00138292
0.000559941,0.00139766
0.000561134,0.00169738
0.000525723,0.00138718
0.000492781,0.00141322
0.000514624,0.00152205
0.000494843,0.00149092
0.000554615,0.00162372
0.00050302,0.00152666
0.000513922,0.00157634
0.000557893,0.00177334
0.000544903,0.00151437
0.000534602,0.00136575
0.000498923,0.00124844
0.000530916,0.0012445
0.000525957,0.00166435
0.00051445,0.00128946
0.000556029,0.00163452
0.000543767,0.0016572
0.000491228,0.00153735
0.00051921,0.00177232
0.000549289,0.00172581
0.000500498,0.00154073
0.000558747,0.00156197
0.000509361,0.0013541
0.000513208,0.00175053
0.000575938,0.00156757
0.000480211,0.00135901
0.000528048,0.0013778
0.000579374,0.00148224
0.000552734,0.00167483
0.000504756,0.00137631
0.000536211,0.00148989
0.000520133,0.00153599
0.000490764,0.00145758
0.000563367,0.00181187
0.000557018,0.00153071
0.000509657,0.00141335
0.000525293,0.0013581
0.000538091,0.00147727
0.000572785,0.00143088
0.000546446,0.00147621
0.000478344,0.001241
0.00047436,0.00127248
0.000533169,0.00127684
0.00047884,0.00127074
0.000509214,0.00145696
0.000510715,0.00139785
0.000537515,0.0015581
0.000526022,0.00138307
0.000576016,0.00160287
0.000538024,0.00164572
0.000445317,0.00136699
0.000490503,0.00146346
0.000546955,0.00149181
0.000530715,0.00150212
0.000527811,0.0015131
0.000489118,0.00124671
0.000515361,0.00131355
0.000513239,0.00142767
0.000511231,0.00123256
0.00052942,0.00147644
0.000547476,0.00149433
0.00050027,0.00145376
0.000591326,0.00148651
0.000535815,0.00150256
0.000506804,0.00141651
0.000499234,0.00125886
0.000483971,0.00129114
0.000508578,0.00128343
0.000528544,0.00148042
0.000513772,0.00126887
0.000457776,0.00128155
0.000490354,0.00126736
0.000569259,0.00149622
0.000542269,0.00143462
0.000504694,0.0013084
0.000553019,0.00154337
0.000507012,0.00145123
0.000531743,0.0014714
0.000553737,0.0016793
0.000555653,0.0015267
0.000495612,0.00129438
0.000503845,0.00129044
0.000496759,0.00130456
0.000565463,0.00162137
0.000557508,0.00152453
0.000518308,0.00134718
0.000505094,0.00141513
0.000481181,0.00130121
0.000518285,0.00145365
0.000528457,0.00137712
0.000506879,0.00144427
0.000502864,0.00131857
0.000579052,0.00155508
0.000517241,0.00154641
0.000572313,0.00166734
0.000514781,0.001648
0.000544246,0.00157661
0.000523316,0.00179265
0.000512758,0.00156388
0.000541301,0.00144374
0.00055832,0.00164106
0.000543798,0.00146603
0.000522447,0.00162303
0.000498674,0.00137346
0.00049698,0.00133952
0.000567372,0.00173625
0.000572618,0.00188935
0.000496337,0.00194493
0.000568988,0.00170303
0.000563304,0.00166348
0.000563852,0.00179723
0.000605654,0.00190154
0.00050582,0.00188485
0.000496029,0.00149084
0.000523079,0.00146659
0.000520888,0.00152022
0.00050751,0.00133366
0.000486955,0.0016245
0.000513804,0.00135491
0.000472321,0.00125375
0.00053885,0.00178886
0.000539157,0.0015342
0.000544101,0.00221361
0.000533056,0.00146896
0.00053022,0.00130617
0.000543949,0.00160895
0.000542934,0.00182016
0.000505437,0.00166946
0.000515762,0.00148662
0.000489798,0.00143855
0.00053822,0.0016558
0.00050771,0.00139462
0.000482334,0.00147705
0.000553791,0.0013343
0.000527263,0.00136108
0.000523368,0.0017862
0.000574438,0.00201423
0.000539771,0.0019427
0.000540028,0.00158376
0.000500129,0.00156242
0.000548426,0.00191704
0.00056852,0.00183713
0.000584635,0.00204241
0.000541155,0.00154631
0.000534078,0.00154457
0.000550115,0.00154827
0.000499179,0.00143816
0.000527033,0.00180141
0.000521091,0.00142451
0.000519893,0.00139172
0.00057272,0.00184121
0.000599531,0.00188827
0.000598271,0.00193011
0.000533927,0.00145744
0.000534845,0.00140462
0.000486529,0.00154918
0.000569099,0.00174788
0.000496073,0.00136531
0.000524614,0.00184258
0.000561605,0.00188022
0.000556265,0.00155952
0.000492887,0.00155163
0.000508431,0.00136438
0.00049859,0.00123627
0.000568903,0.00161324
0.000550109,0.00189379
0.000528595,0.00190906
0.000560725,0.00160471
0.000516943,0.00156513
0.000524846,0.00175874
0.000600281,0.00209622
0.000531139,0.00185547
0.000528384,0.00160592
0.000497366,0.00150468
0.000537358,0.00181215
0.000531361,0.00162443
0.000496278,0.00147948
0.000510121,0.00139437
0.000496371,0.0013544
0.000512595,0.00157504
0.000523088,0.00166736
0.000536349,0.00174756
0.000520809,0.00136081
0.000527631,0.00155062
0.000570672,0.00179963
0.000516866,0.00164688
0.000554831,0.00171465
0.0005122,0.00163094
0.000521252,0.00157293
0.00060661,0.00170863
0.000523114,0.00166423
0.000486692,0.00142084
0.000492798,0.00133327
0.000494061,0.001425
0.000493832,0.00129974
0.000595243,0.00226545
0.000564807,0.00165926
0.00054824,0.00176778
0.000528277,0.00166966
0.000564747,0.00173705
0.000553713,0.00198799
0.000548402,0.0017562
0.000489659,0.00153259
0.000568068,0.00187638
0.000552723,0.00155078
0.000525442,0.0015711
0.000523557,0.00156517
0.000515894,0.00137317
0.000511974,0.0014909
0.000540151,0.00143677
0.000548973,0.00184006
0.000490265,0.00157341
0.000572669,0.00157766
0.000499179,0.00145922
0.000566821,0.00155459
0.000502081,0.00133141
0.000514824,0.00123906
0.000516514,0.00137409
0.000545015,0.00141975
0.000499943,0.00128783
0.000495935,0.00127193
0.000485188,0.00132867
0.000455178,0.00135891
0.000530701,0.00141729
0.000535711,0.0015609
0.00049828,0.00135705
0.000538259,0.00151987
0.000511665,0.00148082
0.000562223,0.0016192
0.000553217,0.0015104
0.000583422,0.00150486
0.000509673,0.00149166
0.000497852,0.00135646
0.000543978,0.00144959
0.000499532,0.00138705
0.00050129,0.0013355
0.000531425,0.00135617
0.000527804,0.00138559
0.000539033,0.00134984
0.000508541,0.00130667
0.000485021,0.00127648
0.00053443,0.00131825
0.000547772,0.00139883
0.000544417,0.00146259
0.000552038,0.00138867
0.000574967,0.00185913
0.00052157,0.00159325
0.000534659,0.00166879
0.000584542,0.00168598
0.000552841,0.00158214
0.000544746,0.00150449
0.00052546,0.00151786
0.000515669,0.0015024
0.000513879,0.00159617
0.000516488,0.0013995
0.000537332,0.00175741
0.000588287,0.00191903
0.000484336,0.00161711
0.000570667,0.00181685
0.000574307,0.0018485
0.000604668,0.00200427
0.000562333,0.00162446
0.000542481,0.00190336
0.000564475,0.00177799
0.000543529,0.00170109
0.000575367,0.00159436
0.000502204,0.00141691
0.000483551,0.00138222
0.000500085,0.00149365
0.000585852,0.00177775
0.000594245,0.00185931
0.000543832,0.00147819
0.00051352,0.00152206
0.000550636,0.00154638
0.000561524,0.00153628
0.000596277,0.00196449
0.00057557,0.00200992
0.000534844,0.00169997
0.000508016,0.00153746
0.000519107,0.00201608
0.000535235,0.00154795
0.000486679,0.00177469
0.000487734,0.00143333
0.000537117,0.00159583
0.000529147,0.00156378
0.000598957,0.00208479
0.000556321,0.00225088
0.000531019,0.00192644
0.000499827,0.0016857
0.000534397,0.00202897
0.000542728,0.00180524
0.00052262,0.00220865
0.00048815,0.0018962
0.000568331,0.00195457
0.000537708,0.00183138
0.000524599,0.00147477
0.000484491,0.00166157
0.000549079,0.00169449
0.000509938,0.00147801
0.000503295,0.00135191
0.000559601,0.00175535
0.00052063,0.00183796
0.000550705,0.00158374
0.000590314,0.00178088
0.000549261,0.00181037
0.000596797,0.0023497
0.000586321,0.00201246
0.000515474,0.00152883
0.000581722,0.00210849
0.000537814,0.0017552
0.00054778,0.00195089
0.000519978,0.00175049
0.000527322,0.0014625
0.000565887,0.00175985
0.000525603,0.00141422
0.000592265,0.00296501
0.00058593,0.00215214
0.000549912,0.00189417
0.000580522,0.00224696
0.000570921,0.00169883
0.000642929,0.00255783
0.00051782,0.00190243
0.00058448,0.00173631
0.00060025,0.00207134
0.000538922,0.00162537
0.00057978,0.00189308
0.000529898,0.00163807
0.000494137,0.00135755
0.000556776,0.00169103
0.000480965,0.00122162
0.000573972,0.00223871
0.000530391,0.00172241
0.000555281,0.00167665
0.000630922,0.00194873
0.000542329,0.00171835
0.000545071,0.00171037
0.000536236,0.00162845
0.000529911,0.00176353
0.000485395,0.00155907
0.000526438,0.00150969
0.000534454,0.00172385
0.00057247,0.00174756
0.00054984,0.00142615
0.000506482,0.00154411
0.000474917,0.00141228
0.000581643,0.00192988
0.000579334,0.0017846
0.000510645,0.00167247
0.000602805,0.00231243
0.000523002,0.00181735
0.000517575,0.00176381
0.000569634,0.00176331
0.000499606,0.00160182
0.000501469,0.0018104
0.000506385,0.00175498
0.00054322,0.00163561
0.000530989,0.00144905
0.000500424,0.00130416
0.000516824,0.00161066
0.000487012,0.00140313
0.000533774,0.00174435
0.000534279,0.00157367
0.0005145,0.00151899
0.000509386,0.00154827
0.000487607,0.00154392
0.000668083,0.00312522
0.000565244,0.00227757
0.000526398,0.00203735
0.000501294,0.00171163
0.000545209,0.00175561
0.000667733,0.00250229
0.000552788,0.00178885
0.000612113,0.00162651
0.000503398,0.00130092
0.000553532,0.00159858
0.000711808,0.002966
0.000576795,0.00194495
0.000571314,0.00190158
0.000541825,0.00169238
0.000575108,0.0016971
0.000646577,0.00278569
0.000508817,0.00183949
0.000543627,0.00177273
0.000560552,0.00171217
0.000548222,0.00176358
0.00068049,0.002797
0.000533143,0.00187642
0.00056614,0.00154541
0.000498285,0.00149608
0.000507134,0.00153146
0.000675327,0.00286633
0.000544632,0.00202204
0.000579778,0.00207151
0.00056976,0.00164116
0.000563504,0.0019061
0.000529755,0.00155174
0.000526937,0.00187229
0.000589053,0.00201432
0.000562602,0.0016851
0.000515477,0.00143307
0.00053858,0.00152363
0.000530038,0.00200635
0.000542703,0.00199651
0.000491034,0.00155564
0.000503753,0.0014534
0.000543365,0.00165884
0.000579651,0.00229653
0.000563962,0.0022774
0.000573956,0.00190308
0.00055849,0.00174378
0.000526249,0.00169175
0.000565718,0.0020341
0.000599597,0.00219739
0.000532526,0.00192096
0.00053672,0.00166417
0.000481837,0.00136593
0.000544461,0.00212207
0.000606823,0.00211778
0.000559881,0.00151361
0.000550929,0.00155713
0.000529258,0.00159929
0.000538015,0.00190211
0.000572186,0.00213089
0.000533086,0.00151568
0.000520497,0.00143407
0.000515243,0.00148022
0.000531803,0.00181017
0.000514341,0.00172533
0.000525315,0.00164689
0.000553856,0.00171676
0.000486125,0.00140448
0.000551202,0.00180228
0.000563939,0.00165842
0.000529368,0.00161037
0.000546665,0.00163701
0.000536565,0.00181515
0.000515089,0.00185417
0.000561936,0.00216048
0.00054535,0.00188081
0.000554481,0.00198781
0.000528839,0.00176787
0.000533115,0.00176606
0.000521574,0.00192087
0.000579695,0.00210255
0.000564779,0.00192306
0.000547363,0.0013921
0.000548092,0.00158075
0.000556492,0.00171
0.000545674,0.00158885
0.000581246,0.00146954
0.000467705,0.00141499
0.000499336,0.00165386
0.000532719,0.00187883
0.000510044,0.00154506
0.000546045,0.00152745
0.000525421,0.00160514
0.000524101,0.00156346
0.000528977,0.00154512
0.000535937,0.00163421
0.000544288,0.00164289
0.000541006,0.00144086
0.000573573,0.00192677
0.000576524,0.00198531
0.000534868,0.00168247
0.000598161,0.00185326
0.000542709,0.00188488
0.000555045,0.00199051
0.000590814,0.00250667
0.000627914,0.0024545
0.000570276,0.00238366
0.000573498,0.0017378
0.000568235,0.00227957
0.000569557,0.0023086
0.000535694,0.00232626
0.00060314,0.00217987
0.000531505,0.00143404
0.000553411,0.00178418
0.000530055,0.00169088
0.000539027,0.0015579
0.000570056,0.0015708
0.000536043,0.00163799
0.00054983,0.00177727
0.000540082,0.00176208
0.000587696,0.00178491
0.000530767,0.00162115
0.000613488,0.0028832
0.000559195,0.00193751
0.000533938,0.00177199
0.000542411,0.00178599
0.000584243,0.00219555
0.000584244,0.00203415
0.000540694,0.00173604
0.000559719,0.00180143
0.000509111,0.00160149
0.00052409,0.0020074
0.000592903,0.002707
0.000551767,0.00207979
0.000595289,0.00246899
0.00053228,0.00192415
0.000571115,0.00226064
0.000637528,0.00270617
0.000611897,0.00243045
0.000571561,0.0022039
0.000526919,0.00213426
0.000557425,0.00237674
0.000634724,0.00228384
0.000579715,0.0018271
0.000543362,0.00163998
0.00050792,0.00144269
0.000549222,0.00190926
0.000648139,0.00254807
0.000538027,0.00179868
0.000588342,0.00183452
0.000493355,0.0015055
0.000551372,0.00199843
0.000620253,0.00256899
0.000531959,0.0018543
0.000536551,0.00186259
0.000609509,0.00185698
0.000549405,0.00159926
0.000592291,0.00196691
0.000540044,0.00159332
0.000504055,0.00152212
0.000558016,0.00157199
0.000524154,0.00148899
0.000600748,0.00270272
0.000617652,0.00197627
0.000532812,0.00213054
0.000527922,0.00182511
0.000557594,0.00178674
0.000593776,0.00262877
0.000554196,0.00183982
0.000568527,0.00197987
0.000559765,0.00190964
0.000529771,0.00180081
0.000691086,0.00226913
0.000545379,0.00164055
0.000556292,0.00174972
0.000513808,0.00158108
0.000583558,0.00149365
0.000626055,0.0026143
0.00051974,0.00181505
0.000521448,0.00173
0.000533841,0.00177509
0.00052141,0.00162229
0.00070807,0.00361925
0.000574619,0.00190599
0.000527631,0.00167226
0.00056859,0.00163784
0.000482226,0.00150581
0.000642515,0.00334055
0.000552192,0.00190261
0.000528024,0.00175319
0.000540062,0.0015206
0.000547896,0.00149201
0.000727488,0.00495982
0.000604537,0.0025621
0.00051052,0.00167019
0.000531166,0.0018488
0.000484682,0.00169377
0.00078859,0.00487636
0.000590975,0.00256567
0.000606564,0.00191528
0.000571297,0.0017333
0.000515178,0.00165044
0.000681866,0.00335285
0.000564731,0.00175329
0.000525487,0.00147111
0.000565126,0.00150376
0.000552059,0.00141427
0.000751258,0.0035868
0.00052698,0.00169859
0.000574507,0.00169551
0.000553096,0.00147484
0.000542782,0.00150151
0.000520797,0.00148144
0.000498097,0.0015954
0.000519828,0.00163837
0.000497804,0.00164771
0.000538143,0.00165156
0.000521946,0.00161744
0.000602602,0.00149936
0.000514094,0.00148276
0.000552204,0.00167687
0.000530186,0.00165619
0.000532651,0.00172284
0.000540644,0.00161042
0.000513087,0.00174811
0.000513764,0.00180463
0.000593159,0.00206125
0.000504328,0.00159888
0.000573995,0.00172243
0.00056929,0.00213077
0.000537256,0.00176712
0.000543549,0.00165839
0.00051943,0.00145695
0.000473426,0.00124636
0.000486701,0.00135072
0.000519602,0.00132551
0.00054298,0.0014925
0.000484183,0.00150953
0.000511132,0.00154438
0.000502272,0.00154566
0.000568102,0.00166394
0.000567458,0.00187675
0.000520296,0.00168973
0.000599203,0.00174599
0.000578009,0.00188484
0.000605686,0.00225727
0.000569952,0.00179498
0.000595961,0.00155384
0.000596493,0.00183106
0.000530078,0.00140467
0.000535127,0.00183958
0.000504427,0.00162898
0.000535519,0.00166104
0.00061249,0.00196901
0.000578948,0.00213954
0.000631376,0.00233515
0.000537291,0.00208789
0.000537932,0.00176297
0.000604008,0.00207114
0.000617107,0.00184666
0.00060405,0.00235649
0.000529604,0.00203286
0.000586435,0.00151629
0.000544218,0.00154404
0.000562219,0.00157745
0.000570459,0.00191414
0.000550417,0.00164972
0.000528453,0.00173462
0.00055553,0.00169047
0.00056781,0.00171532
0.000575918,0.0021524
0.000560549,0.00199539
0.000574556,0.00227393
0.000578169,0.00176973
0.000540879,0.00171607
0.000533556,0.00165291
0.000527938,0.00172475
0.00060803,0.00213308
0.000570469,0.00180989
0.00053299,0.00174195
0.00052136,0.00159822
0.000536367,0.00153586
0.000646865,0.00329487
0.00059013,0.00198858
0.000552116,0.001949
0.000546601,0.00200842
0.00057322,0.00199499
0.000707963,0.00316348
0.000593319,0.00216917
0.000567853,0.0020765
0.00054553,0.0020904
0.000552546,0.00180276
0.000653279,0.00236289
0.000548559,0.00160501
0.000569506,0.00174419
0.000509453,0.00146565
0.00054147,0.00155039
0.000654821,0.00247759
0.000565046,0.00198349
0.000517782,0.00168162
0.000561183,0.00188203
0.000539409,0.00161442
0.000555279,0.00189033
0.000551218,0.00185936
0.000511054,0.00164081
0.000546655,0.00181574
0.000560833,0.00163661
0.000591777,0.00205099
0.000568754,0.00185099
0.000518423,0.00154195
0.000506753,0.00163206
0.000564289,0.00142722
0.000582997,0.00227655
0.00055281,0.0020486
0.000493718,0.00183787
0.00057777,0.00181396
0.000594494,0.00174373
0.000587959,0.00270616
0.000578838,0.00228039
0.000521079,0.00199517
0.000540391,0.00200852
0.000555142,0.00180962
0.000534082,0.00153917
0.000528555,0.00156464
0.000509896,0.00150776
0.000548176,0.00150007
0.000523924,0.00143562
0.000575287,0.00200668
0.000545867,0.00185508
0.000519699,0.00159805
0.000528908,0.00173784
0.000566595,0.00178288
0.000608976,0.00289534
0.000536424,0.00188208
0.000541666,0.00175368
0.000515476,0.00172596
0.000525897,0.00165727
0.000536921,0.00196505
0.000551095,0.00172584
0.000510175,0.00163403
0.000533461,0.00139312
0.000530031,0.00148714
0.000629653,0.00291152
0.00053428,0.00200369
0.00048394,0.00180575
0.000553781,0.00183033
0.000556153,0.00178054
0.000650464,0.0031556
0.000569553,0.00222373
0.000515021,0.00209523
0.000593837,0.00244921
0.000518594,0.00192033
0.00059141,0.00203203
0.000560268,0.00177527
0.000483051,0.0012699
0.000535626,0.00130254
0.000508007,0.00134258
0.000616948,0.00257052
0.000550721,0.00188254
0.000553997,0.00158386
0.000544427,0.00154924
0.000570488,0.00177601
0.00053141,0.00180093
0.000583357,0.00178463
0.00053901,0.00168803
0.000526649,0.00197378
0.000586375,0.00183941
0.000531852,0.0015037
0.000510405,0.00142648
0.000475512,0.00173588
0.000566672,0.00175599
0.000521314,0.00162864
0.000494386,0.00168947
0.000570463,0.00194764
0.000561296,0.00204966
0.000566549,0.00214654
0.000578833,0.00216466
0.000510412,0.00163643
0.000598449,0.00220915
0.000569746,0.00218312
0.000535783,0.00189538
0.000557953,0.00212303
0.000542416,0.00140621
0.000489589,0.00152085
0.000532615,0.00209605
0.000521927,0.0019411
0.000539567,0.0017338
0.000539681,0.00177674
0.000561111,0.00166401
0.000599318,0.00179772
0.000535102,0.00190807
0.00056626,0.00185919
0.000576086,0.00195097
0.000613734,0.00200057
0.000601307,0.00171309
0.000574004,0.00163057
0.000541463,0.0016655
0.000559915,0.00172709
0.000553368,0.00154604
0.0005519,0.00161553
0.000544669,0.00141744
0.000550982,0.00149759
0.000569061,0.00194513
0.000563405,0.00171402
0.000542557,0.0019534
0.000567759,0.00162262
0.000545334,0.00171462
0.000568422,0.00191726
0.000500384,0.00157715
0.000553462,0.00191553
0.000556973,0.00154409
0.000526063,0.00147197
0.000557209,0.00149841
0.000499141,0.00151407
0.000539221,0.00149067
0.000568275,0.00143415
0.000515082,0.00133207
0.000634269,0.00199657
0.00055453,0.00184997
0.000566732,0.00179116
0.000569328,0.00163932
0.000547384,0.00155811
0.000594965,0.00180321
0.000576582,0.00195713
0.000596513,0.00171519
0.000496287,0.00152746
0.000540966,0.00164879
0.000556577,0.00166991
0.00055084,0.00147225
0.000521792,0.00154963
0.000493023,0.00145126
0.000535348,0.00155718
0.000598153,0.00186012
0.000567891,0.00171814
0.000538643,0.00176535
0.00051566,0.00170044
0.000561006,0.00190839
0.000548019,0.00169619
0.000544593,0.00174746
0.000525935,0.00166599
0.000550209,0.00182321
0.000562808,0.00185969
0.000530985,0.00146698
0.00052226,0.00148789
0.000523763,0.00141636
0.000560437,0.00175879
0.000546255,0.0016416
0.000563843,0.00172135
0.000559564,0.00178714
0.000552657,0.00157396
0.000544398,0.00162696
0.000536903,0.00169163
0.000575763,0.00202255
0.000526049,0.00164273
0.000567821,0.00175017
0.00051133,0.00183773
0.000532412,0.00177757
0.000531233,0.00159346
0.000483191,0.00139532
0.000558124,0.00150661
0.000536556,0.00191099
0.000537143,0.00156956
0.000556598,0.00204537
0.000539026,0.00182393
0.000522113,0.00172254
0.00055966,0.00222181
0.000531729,0.00198972
0.000551711,0.00216121
0.00055351,0.00166829
0.000548174,0.00178294
0.000518657,0.00190181
0.000505503,0.00195822
0.000558016,0.00181611
0.000498019,0.00139928
0.000537071,0.00152316
0.000542849,0.00186952
0.000521242,0.00156666
0.000548681,0.00196707
0.00053179,0.00163211
0.000537342,0.0015536
0.000542905,0.00184538
0.000541705,0.00172991
0.000558944,0.00165016
0.000531041,0.00168403
0.000572272,0.00178691
0.000510991,0.00155198
0.000569623,0.00171568
0.000551248,0.00153156
0.000509794,0.00143033
0.00055624,0.00171641
0.000577965,0.00174399
0.000507733,0.00149149
0.000573832,0.00190894
0.000562762,0.00202539
0.000523827,0.00189632
0.000561364,0.00183357
0.000538324,0.00173417
0.000510056,0.00188877
0.000556111,0.00193106
0.000547832,0.00197255
0.000524401,0.00187128
0.000510269,0.00181369
0.000533344,0.00162561
0.000521985,0.00164592
0.000508874,0.00152622
0.000481607,0.00133057
0.000565693,0.00149615
0.000576383,0.00181754
0.000521602,0.00163554
0.000619027,0.00191983
0.000512764,0.00159992
0.000602047,0.00185774
0.000640646,0.00259034
0.000511768,0.00188399
0.000547561,0.0019947
0.000536351,0.00186219
0.000504734,0.00179169
0.000576033,0.00209909
0.00049003,0.00162184
0.000509617,0.00145364
0.000508035,0.00142234
0.000497191,0.00147092
0.000733375,0.00336916
0.000575522,0.00198019
0.000540431,0.00168892
0.000542217,0.0017105
0.000530926,0.00194534
0.000632634,0.00277514
0.000541352,0.00178667
0.000524789,0.00161847
0.00051346,0.00169581
0.0005413,0.00178131
0.000617683,0.00227681
0.000550417,0.0017192
0.000517365,0.00149247
0.000562599,0.00149427
0.000556026,0.00160031
0.00068388,0.00260707
0.000576189,0.00211849
0.000528011,0.00175016
0.000577204,0.00192552
0.000566303,0.00177458
0.000540524,0.001785
0.000524641,0.00177251
0.000495884,0.00154341
0.000557689,0.00178486
0.000539006,0.00183254
0.000497691,0.00136671
0.000518614,0.00146891
0.000483146,0.00133728
0.000577295,0.00150166
0.000575056,0.00186056
0.000584671,0.00167931
0.000490748,0.00152637
0.000533191,0.00166322
0.000556627,0.00169552
0.000537262,0.00204703
0.000531143,0.00172112
0.00054222,0.00164417
0.000517844,0.00165012
0.000530591,0.00154031
0.00054715,0.00205357
0.000513316,0.00142284
0.000528458,0.00149635
0.000486505,0.00133507
0.000545104,0.00149531
0.000549935,0.00172964
0.000545723,0.00166419
0.000516457,0.00157708
0.000490786,0.00153454
0.000570315,0.00164056
0.000549169,0.00181359
0.000532695,0.00160892
0.000517746,0.00144715
0.000511051,0.00152327
0.000539905,0.00145796
0.000606119,0.00224695
0.000582125,0.00168346
0.000520185,0.00149817
0.000533151,0.00152511
0.00054943,0.00137702
0.000577102,0.00173785
0.000589177,0.00186719
0.000553522,0.00165711
0.000571964,0.00181411
0.000586315,0.00157751
0.000570409,0.00225771
0.000533821,0.00165337
0.000533281,0.00156551
0.00050953,0.00146039
0.000557016,0.00143608
0.000617293,0.0024468
0.000561124,0.00170597
0.000554802,0.00159795
0.000534914,0.00137804
0.000548805,0.00143383
0.000534806,0.00167538
0.000535672,0.00158114
0.000535592,0.00146212
0.000535378,0.0015059
0.000517987,0.00146606
0.000562241,0.00210686
0.000538486,0.00191445
0.000535221,0.00167889
0.000501784,0.00163011
0.000570905,0.00190549
0.000572337,0.00205039
0.000571577,0.00185337
0.000568267,0.00170401
0.000515648,0.00156991
0.000547353,0.00194888
0.000566204,0.00193433
0.000567274,0.00214691
0.000599546,0.00202563
0.000500481,0.00160444
0.000601444,0.00208294
0.000598311,0.00214443
0.000545419,0.00210068
0.000559033,0.00183033
0.000520591,0.0015634
0.000594569,0.00234451
0.000599069,0.00223933
0.000538009,0.00162383
0.000553476,0.00158602
0.000516677,0.00149595
0.000500731,0.00163559
0.000571844,0.00168482
0.000556911,0.0020079
0.000540204,0.00171181
0.000532923,0.0016278
0.000512518,0.00188652
0.000551817,0.00211412
0.000568276,0.00194499
0.000534913,0.00165744
0.000539516,0.00158411
0.000519156,0.00164306
0.000600153,0.00190649
0.000525597,0.00165819
0.000522023,0.00156289
0.000523589,0.0015019
0.000526723,0.00149105
0.00052653,0.00144191
0.000549106,0.00179508
0.00056533,0.00184172
0.000603331,0.00203348
0.000551824,0.00198946
0.000569817,0.00222877
0.00054827,0.00192124
0.000530754,0.00178092
0.000538989,0.00193769
0.000548765,0.00184748
0.000535949,0.00208059
0.000544975,0.00163366
0.000540797,0.00163289
0.000525829,0.00138338
0.000499909,0.00138818
0.000488704,0.00124539
0.00056666,0.00179317
0.000514329,0.00156953
0.000557397,0.00168747
0.000534959,0.00156394
0.000530571,0.00152908
0.000548516,0.00163089
0.000542586,0.00157614
0.000491698,0.0015404
0.000531762,0.00181191
0.000538646,0.00167671
0.000492004,0.00133003
0.000520218,0.00135983
0.000499121,0.00132935
0.000580673,0.00167756
0.000522072,0.00166541
0.000542457,0.00189981
0.000592604,0.00177661
0.000519418,0.00177754
0.000623264,0.00244012
0.0005309,0.00190266
0.000531852,0.00167102
0.000554229,0.00170492
0.000517299,0.00184411
0.000602143,0.00267065
0.000535175,0.00204639
0.000522894,0.00144154
0.000488235,0.00127482
0.000514822,0.00124107
0.000557423,0.00176618
0.000542011,0.00164322
0.000569659,0.00164781
0.000504228,0.00155525
0.000545075,0.0016718
0.000632423,0.00208718
0.000541687,0.00161773
0.000540724,0.00160519
0.000497241,0.00161703
0.000544209,0.00177357
0.000546878,0.00186822
0.000554252,0.00168027
0.000582089,0.00159977
0.000488843,0.00144683
0.000487872,0.00136256
0.000512501,0.00159154
0.000551614,0.00158038
0.000644051,0.0020283
0.000534564,0.00172864
0.000567608,0.00244063
0.000590708,0.00228081
0.000561329,0.00218812
0.000599937,0.00190593
0.000556628,0.00199813
0.00050061,0.00185
0.000588123,0.00219861
0.000559319,0.00211811
0.000532396,0.00156888
0.000488716,0.00137773
0.00052218,0.00135964
0.000503702,0.00162781
0.000551885,0.00189748
0.000573716,0.00166917
0.000518429,0.00147268
0.000522666,0.00168823
0.00055201,0.00173262
0.000533815,0.00163192
0.000529074,0.00161611
0.00053806,0.00170921
0.000546883,0.00173767
0.000549576,0.00175079
0.000571938,0.00188865
0.000517064,0.00162759
0.00059647,0.00175176
0.000574435,0.00163884
0.000541635,0.00156914
0.000558796,0.00183968
0.00053213,0.0020039
0.000609817,0.00227589
0.000600261,0.0021052
0.000539835,0.00219724
0.000624881,0.00254622
0.000546694,0.00207175
0.00058703,0.0023056
0.00059713,0.00182624
0.000541119,0.0020244
0.000583564,0.00267145
0.000494001,0.00167137
0.000513015,0.00152908
0.000512712,0.00144111
0.000578354,0.00175454
0.000560356,0.00190145
0.000545812,0.00173279
0.000538725,0.00169923
0.00055181,0.00170132
0.000498239,0.00154721
0.000508199,0.00177403
0.000532449,0.00153483
0.00050497,0.00153127
0.00050185,0.00154125
0.00055176,0.00156098
0.000523522,0.00150702
0.000532282,0.00144336
0.000541219,0.00149174
0.000508132,0.00143192
0.000497331,0.00135576
0.000487081,0.00132427
0.000528358,0.0015971
0.00054616,0.00166153
0.000507389,0.00183789
0.000525469,0.00149769
0.000530548,0.00166689
0.000468794,0.00135029
0.000514163,0.00151586
0.000525048,0.00144041
0.000526093,0.00148709
0.000543365,0.00151006
0.000514132,0.00137532
0.000483166,0.00147395
0.000542964,0.0015248
0.000488397,0.00134636
0.000538465,0.00150284
0.000490337,0.00140277
0.000540703,0.0014343
0.000517209,0.0015529
0.000515466,0.00141156
0.000516734,0.00138854
0.00052879,0.00174452
0.000553613,0.0017489
0.000568765,0.00188244
0.000543497,0.00173199
0.000528458,0.00154667
0.000532694,0.00155919
0.000543869,0.00170765
0.000538614,0.00178432
0.000514851,0.00157787
0.000552162,0.00151333
0.000607081,0.00207456
0.000612436,0.0024446
0.000603167,0.00222953
0.000597781,0.00202572
0.000546359,0.00175927
0.000565238,0.00182938
0.000552216,0.00206725
0.000549962,0.00165294
0.000560333,0.00178311
0.000525098,0.00160898
0.000469,0.00132756
0.000532843,0.00166743
0.000529629,0.00165993
0.00049643,0.00149367
0.000574865,0.0016963
0.000556128,0.00165593
0.000563277,0.00169468
0.000556645,0.00181342
0.000573177,0.00160079
0.000490457,0.00152539
0.000532004,0.00184982
0.000557976,0.0018732
0.000536848,0.00173191
0.000525076,0.00180061
0.000529814,0.00157462
0.000511859,0.00161006
0.000522876,0.00154222
0.000467588,0.00147197
0.00046872,0.0012687
0.000515761,0.00131314
0.000577784,0.00190441
0.000601743,0.00221456
0.00053758,0.00179786
0.000542608,0.00210022
0.000511505,0.0016933
0.00048089,0.00163609
0.00054281,0.00213769
0.00049963,0.00158175
0.000525072,0.00172649
0.0004739,0.00159228
0.000489099,0.00132348
0.000550015,0.00161955
0.000503646,0.0016816
0.000531682,0.00137249
0.000524309,0.00145611
0.000525349,0.00162856
0.00053937,0.00183989
0.000559458,0.00164083
0.000546641,0.00173794
0.000487302,0.00157427
0.000553648,0.00172324
0.000613572,0.00188989
0.000538741,0.00164081
0.000538514,0.00168484
0.000564877,0.00197086
0.000556353,0.00147998
0.000518579,0.00149974
0.000524013,0.00162486
0.000498757,0.00148408
0.000543562,0.00181579
0.00057958,0.00191362
0.000616483,0.00205816
0.000526331,0.00181993
0.000584502,0.00214394
0.000605048,0.00236833
0.000593401,0.00185611
0.000532532,0.00168118
0.00055302,0.00170526
0.000537443,0.00195426
0.000520277,0.0020278
0.000509218,0.00161245
0.000550278,0.00142308
0.000462838,0.00132289
0.00050474,0.0014476
0.000502433,0.00149271
0.000559656,0.00184075
0.000502958,0.0015601
0.000537973,0.00167488
0.000546328,0.00177225
0.000570966,0.00206988
0.000578214,0.00209026
0.000543502,0.00168579
0.000556291,0.00161804
0.000527394,0.00167331
0.000533815,0.00196214
0.000576208,0.00186812
0.000509454,0.00141689
0.000485476,0.00141405
0.000508711,0.00135918
0.000545575,0.00161905
0.000581461,0.00196895
0.000569395,0.00198193
0.000563635,0.0019303
0.000517011,0.00182076
0.000572851,0.00210269
0.00056451,0.00188203
0.000573887,0.00173217
0.000556069,0.00179269
0.000542505,0.00168157
0.000559606,0.00196487
0.000535045,0.00158948
0.000474404,0.00134613
0.000495724,0.0013498
0.000511593,0.00141656
0.000515077,0.00150721
0.000583868,0.00188613
0.000509336,0.00164419
0.000598526,0.00182141
0.000526102,0.00166382
0.000548736,0.00200471
0.000563618,0.00173791
0.000491027,0.0018279
0.000595719,0.00220763
0.000574157,0.00183952
0.000530196,0.00184663
0.000542646,0.00176702
0.000563867,0.00196801
0.000571892,0.00208261
0.000513268,0.00170723
0.000545058,0.00178614
0.000531649,0.00249312
0.000574638,0.00207067
0.000616069,0.00291002
0.000670359,0.00283228
0.000584742,0.0024701
0.000573917,0.00228305
0.000504142,0.00208178
0.000625466,0.00275122
0.000594439,0.00262176
0.000569696,0.00228777
0.000553868,0.00163328
0.00054897,0.00190318
0.00053337,0.00180044
0.000570263,0.0017307
0.000550341,0.00174034
0.000536782,0.00158591
0.000566105,0.00189658
0.000637795,0.00212357
0.000535771,0.00194565
0.000585889,0.0021388
0.000523667,0.00183678
0.000527985,0.00181354
0.000546986,0.00170903
0.000600176,0.00188403
0.000539301,0.00177259
0.000537231,0.00180565
0.000569076,0.00181697
0.0005458,0.00175732
0.000597151,0.00184823
0.000522447,0.00172207
0.000587335,0.00252454
0.000654233,0.0027095
0.000604898,0.00245254
0.000595493,0.00241509
0.000563373,0.0025281
0.000566358,0.00241887
0.000556997,0.00219883
0.000575486,0.00209276
0.000564469,0.00227292
0.000540173,0.0020899
0.000546994,0.00157595
0.000543553,0.00164718
0.000539838,0.00159177
0.000555623,0.00169369
0.00055002,0.00188194
0.000553567,0.00182709
0.000597399,0.00197467
0.000532573,0.00179349
0.000542565,0.00170755
0.000554329,0.00189655
0.000595751,0.00206285
0.000543044,0.00179333
0.000528506,0.00179339
0.000608176,0.00208525
0.000556031,0.00186105
0.00060516,0.00200531
0.000534657,0.00179214
0.000575888,0.00187139
0.000571707,0.00209424
0.000577322,0.00175432
0.000605775,0.0024262
0.000561243,0.00252066
0.000640185,0.00247662
0.000609316,0.00246634
0.00062383,0.00272106
0.000587221,0.00228391
0.000595077,0.00242196
0.00054398,0.00225604
0.000583067,0.00239098
0.000556149,0.00238001
0.00061015,0.00201151
0.000523751,0.00170454
0.000596012,0.0017393
0.000524813,0.00171782
0.000585774,0.00171638
0.000542603,0.00179756
0.000578282,0.00202729
0.000604012,0.00185091
0.000536788,0.00193818
0.000553666,0.00187289
0.000555567,0.00177924
0.000520783,0.00162521
0.000529045,0.00177562
0.000541295,0.00170142
0.000572245,0.00170143
0.000573769,0.00157196
0.000539807,0.00170171
0.0005091,0.00140439
0.000524036,0.00159487
0.000538307,0.0016096
0.000591295,0.00208181
0.00055055,0.00206837
0.000654697,0.00214146
0.000597194,0.00196466
0.000608356,0.00227613
0.000593592,0.00199634
0.000532909,0.00211357
0.000567844,0.00192731
0.000566645,0.00207959
0.00060011,0.00219355
0.000522766,0.00147252
0.000509363,0.00151158
0.000511246,0.00151265
0.00049473,0.00160904
0.000565451,0.00169069
0.000576945,0.00167762
0.000545157,0.00182206
0.000531812,0.00166735
0.000527201,0.00162807
0.0005616,0.00184212
0.000529106,0.00175139
0.000566355,0.00192384
0.00053451,0.00213289
0.000537321,0.00171985
0.000511078,0.00161627
0.000555363,0.00174495
0.000546391,0.00192506
0.000530988,0.00184192
0.0005469,0.00166779
0.000523315,0.00185761
0.000540059,0.00204103
0.000552337,0.00237605
0.00063253,0.00262984
0.000599741,0.00238184
0.000578724,0.00239352
0.00053414,0.00170583
0.000564709,0.00217371
0.000568754,0.0025649
0.000573364,0.00228415
0.000572631,0.00205158
0.000514311,0.00153439
0.000566405,0.00177018
0.00057629,0.00173457
0.000491695,0.0014503
0.000533083,0.00174024
0.000490593,0.00162748
0.000545542,0.00193486
0.000563015,0.00193106
0.000547081,0.00180951
0.00054041,0.00181529
0.000532896,0.00171669
0.000557025,0.00152456
0.000510246,0.00150203
0.000519838,0.00154991
0.000526382,0.00170354
0.00054875,0.00178969
0.000550572,0.00185976
0.000515223,0.00159366
0.000477987,0.00152408
0.000569046,0.00169641
0.000554809,0.00221507
0.000610437,0.00222939
0.000542004,0.0017933
0.000594917,0.00210206
0.000561259,0.00191949
0.000571823,0.00211674
0.000565553,0.00202791
0.000531796,0.00157058
0.000547402,0.00202529
0.00054001,0.00182033
0.000506278,0.00171167
0.000560882,0.00169928
0.000551685,0.00145285
0.000516347,0.00135984
0.00053044,0.00178909
0.000518282,0.00166562
0.000569483,0.00157923
0.000558612,0.00168352
0.000536802,0.00159025
0.00058596,0.00189689
0.000555703,0.00178917
0.000530503,0.00157429
0.00052791,0.0017373
0.000569975,0.00172177
0.000529633,0.0015965
0.000527426,0.00164741
0.000492757,0.00134651
0.000509706,0.00165216
0.000529452,0.00160625
0.000549235,0.00156157
0.000580819,0.00195305
0.000550612,0.00179434
0.000526888,0.00180592
0.00056541,0.0019578
0.000589958,0.00196273
0.00056825,0.00190602
0.000482382,0.00159097
0.000520253,0.00192845
0.000549965,0.00186134
0.000564224,0.00187481
0.000502269,0.00142225
0.000529262,0.00129897
0.000502135,0.00146136
0.000520062,0.00147877
0.000531061,0.00146381
0.000537603,0.00165931
0.000543873,0.00164022
0.000560372,0.00172353
0.000573595,0.0018715
0.0004791,0.00170188
0.000572818,0.0019381
0.000566693,0.00202504
0.000521389,0.00187189
0.000590963,0.0019569
0.000563635,0.00168847
0.000525842,0.00173536
0.000559148,0.00187484
0.000538558,0.00161988
0.00055799,0.0016121
0.000569476,0.00165974
0.000612149,0.00239554
0.000556295,0.00231202
0.000582744,0.00206733
0.000580544,0.00207733
0.000604633,0.00206408
0.000557675,0.00209417
0.000586507,0.00212698
0.000549283,0.00168232
0.000568754,0.00182383
0.000574397,0.00201689
0.000548102,0.00176398
0.00061076,0.00183074
0.000532324,0.00170076
0.000536721,0.00165637
0.000507618,0.00163479
0.000545098,0.00185107
0.000579647,0.00181627
0.000568663,0.00177714
0.000546032,0.00164685
0.000524144,0.00157872
0.00059007,0.00213934
0.000545731,0.00203604
0.000573248,0.00194711
0.000597739,0.00205608
0.000563006,0.00197119
0.000598837,0.00242158
0.00059507,0.00198196
0.000574125,0.00217097
0.000577583,0.00197109
0.000568369,0.00184417
0.000554611,0.00259663
0.000626406,0.00289659
0.000606231,0.00259067
0.000644199,0.00267865
0.000592252,0.00267374
0.000573444,0.00245729
0.000603696,0.00270751
0.000587628,0.00218837
0.000552391,0.00229839
0.000584216,0.00241601
0.000546333,0.00182162
0.000522474,0.00181643
0.000541394,0.00171249
0.000594606,0.00172754
0.000564313,0.00172929
0.00053684,0.00200037
0.000610593,0.00199872
0.000588145,0.0018563
0.000620128,0.00189529
0.000580708,0.00189076
0.000681554,0.00271055
0.000542108,0.00215715
0.000527897,0.0018145
0.000580867,0.00198712
0.000558057,0.00211099
0.000583115,0.00230007
0.000521324,0.0016425
0.000551278,0.00161781
0.000539145,0.00178028
0.000556338,0.00173202
0.000672356,0.00297349
0.000544534,0.00221131
0.00055241,0.00210519
0.000532375,0.00240599
0.000597434,0.00251721
0.000673447,0.00316296
0.000554489,0.00225464
0.000530399,0.00191019
0.000508827,0.0022277
0.000589835,0.0023291
0.000620995,0.0021875
0.000532526,0.00171964
0.000532573,0.00149327
0.000535204,0.00161974
0.000539649,0.00186773
0.000695583,0.00294063
0.000560227,0.00206927
0.000580594,0.0019926
0.000603157,0.00211194
0.000556861,0.00197791
0.00067241,0.00262153
0.000564588,0.00205778
0.000557309,0.00216894
0.000599074,0.00212469
0.000588072,0.00224048
0.000637916,0.0021573
0.000547263,0.00201043
0.0005698,0.00229
0.000570995,0.00203544
0.000583357,0.00200011
0.000673262,0.00287652
0.000590194,0.00290085
0.00063484,0.00346658
0.00057021,0.00273822
0.000668089,0.00331165
0.000631823,0.00279133
0.000582594,0.00244508
0.00060444,0.00281016
0.000538117,0.00245464
0.000641271,0.00290476
0.000612332,0.00223846
0.000545281,0.0019271
0.000564742,0.00219167
0.000626086,0.00218634
0.000561806,0.00188887
0.000644239,0.00237284
0.000574244,0.0020973
0.00060415,0.00244148
0.000546765,0.00206485
0.000612663,0.00234676
0.000713887,0.00295232
0.00057485,0.00208002
0.000521437,0.00188269
0.00051885,0.0018625
0.000615053,0.00232708
0.000636519,0.00235162
0.000603632,0.00209575
0.000570988,0.00180102
0.000539456,0.00159018
0.000579471,0.00187175
0.000703267,0.00324362
0.000516753,0.00237197
0.000499983,0.00187119
0.000525796,0.0019182
0.000642388,0.00225502
0.000682972,0.00314896
0.000604735,0.00213114
0.000544905,0.00187927
0.000544814,0.00166764
0.000572478,0.0019999
0.000685926,0.00237278
0.000612335,0.00203324
0.000603363,0.00188732
0.00054465,0.00166054
0.000546969,0.00191307
0.000691632,0.00303848
0.000579411,0.00213127
0.00055448,0.0022584
0.000545227,0.00187082
0.000617053,0.00223234
0.000552705,0.00195278
0.000556903,0.00175941
0.000518153,0.00180107
0.000564983,0.00196583
0.000602149,0.00222407
0.000517911,0.00144161
0.000518381,0.00159909
0.000514162,0.00160891
0.000526182,0.00184149
0.000594869,0.00201739
0.000540352,0.00216985
0.000540984,0.00201313
0.00057642,0.00205512
0.0006459,0.00277877
0.000681164,0.00324054
0.00055164,0.00200441
0.000570342,0.00204466
0.000561522,0.00222606
0.000603689,0.00257967
0.000637976,0.00291827
0.000526728,0.00163141
0.000548917,0.00146885
0.000525811,0.00158556
0.000547949,0.00178989
0.000545672,0.00180682
0.000529155,0.00177414
0.000576306,0.00175793
0.000524006,0.00169478
0.000512377,0.00182522
0.000585978,0.00201017
0.000531662,0.00167609
0.000517125,0.0014539
0.000473151,0.00144099
0.000554029,0.00162916
0.000554135,0.00164375
0.000517232,0.00145723
0.000501892,0.00128045
0.000466206,0.00138203
0.00052041,0.00145153
0.000516612,0.00131471
0.000527834,0.00163492
0.000529358,0.00149736
0.000533853,0.00171761
0.000544966,0.00164047
0.000506461,0.00148091
0.000504007,0.00154841
0.000524349,0.00139441
0.000494735,0.00154962
0.000539138,0.0016046
0.000555619,0.00153652
0.000494437,0.0013676
0.000548421,0.00140915
0.000503464,0.00128802
0.000520835,0.00132214
0.000527941,0.00128524
0.000537484,0.00151561
0.000535235,0.00142635
0.000512854,0.00147789
0.000519767,0.00158467
0.000473067,0.00133023
0.000522364,0.00161703
0.000591581,0.00177873
0.000581875,0.00173903
0.000545444,0.00166739
0.00057839,0.00170195
0.000499714,0.00143055
0.000526869,0.00140126
0.000559092,0.00160653
0.000529959,0.00159258
0.00054823,0.00163914
0.000530328,0.00200046
0.000561726,0.00178291
0.000567905,0.00194467
0.000537281,0.00186828
0.000572037,0.00199608
0.000480801,0.0015879
0.000548142,0.00166465
0.000557221,0.00181322
0.000536925,0.0015211
0.000516164,0.00189992
0.00050226,0.00139122
0.000477627,0.00130114
0.000516653,0.00144315
0.000527423,0.00133667
0.000551352,0.00157527
0.000565486,0.001675
0.000597154,0.00185033
0.000573424,0.00170569
0.00055335,0.00161367
0.00054144,0.00155575
0.000514926,0.00164743
0.000509722,0.00167046
0.000554471,0.00166857
0.00052114,0.0016498
0.000494189,0.00152926
0.000496171,0.00138087
0.000522313,0.00153268
0.000526781,0.00154623
0.000521484,0.00137717
0.000488575,0.00127559
0.000500177,0.00169987
0.000556028,0.00183214
0.000618606,0.00190512
0.000530921,0.00185094
0.000542316,0.00167193
0.000519448,0.0018835
0.000556322,0.00184538
0.00054832,0.00188794
0.00055961,0.00186897
0.00049364,0.00155333
0.000518686,0.00142911
0.000483895,0.0014555
0.000552726,0.00152108
0.000478589,0.00123497
0.000507388,0.00143889
0.000562033,0.00173074
0.000555577,0.00164285
0.000522924,0.00160648
0.000544271,0.00147044
0.000496423,0.00163799
0.000728458,0.00302057
0.000521997,0.00172938
0.000535567,0.00199557
0.000557199,0.00167626
0.000573889,0.00186554
0.000640986,0.00235033
0.000517971,0.00151697
0.000504403,0.00143912
0.000480079,0.00136161
0.000483385,0.00134592
0.000662781,0.00308503
0.000500276,0.00164635
0.000543753,0.00188773
0.000525704,0.00174152
0.000547112,0.00181942
0.000663787,0.0032768
0.000531649,0.00178354
0.000502809,0.00194198
0.000494863,0.00174882
0.000511904,0.00159804
0.000703799,0.00282836
0.000575013,0.00165975
0.000542526,0.00150502
0.00050904,0.00136979
0.000556826,0.00164225
0.000758245,0.0034036
0.000591657,0.00175245
0.000541405,0.00187527
0.000535351,0.00166038
0.000559457,0.00164633
0.000548027,0.00187173
0.000526479,0.00188859
0.000563126,0.00173634
0.000531532,0.00186277
0.000528802,0.00166668
0.000506078,0.00137685
0.000528813,0.00150643
0.000533811,0.001369
0.000501919,0.00158986
0.00054109,0.00146587
0.000558837,0.0020431
0.000538417,0.00202503
0.000533946,0.00182744
0.00056242,0.00228207
0.000556772,0.00200834
0.000528124,0.00201906
0.000542008,0.00193897
0.000583602,0.00206982
0.000525576,0.00190627
0.000542308,0.00187758
0.000517791,0.00141609
0.000539871,0.00156454
0.000527219,0.0013402
0.000484844,0.00146158
0.000515696,0.00132814
0.000527649,0.00171079
0.000531761,0.00176585
0.000518991,0.00157719
0.000532499,0.0017704
0.000583144,0.00176255
0.000502512,0.00154281
0.000576383,0.00164848
0.000577392,0.00182113
0.000593639,0.00206473
0.000498938,0.00147689
0.000536397,0.00145868
0.000513694,0.00141339
0.000502856,0.00135448
0.000562315,0.00177049
0.000502601,0.0012972
0.000550846,0.00169618
0.000578486,0.0017811
0.000537959,0.00181813
0.000566701,0.00239682
0.000538336,0.00161642
0.00054851,0.00160948
0.00051129,0.0015637
0.000542306,0.0016244
0.000583818,0.00211821
0.000545955,0.00170588
0.000540586,0.00148118
0.000522863,0.00133715
0.000558267,0.00133312
0.000588378,0.00193619
0.000530217,0.00142732
0.000564935,0.00160723
0.00056879,0.00165337
0.00055826,0.00173397
0.00058865,0.00209905
0.000519156,0.00152675
0.000539417,0.00184168
0.000548844,0.00180342
0.00053375,0.0018074
0.00053356,0.00166966
0.000523468,0.00157006
0.000539022,0.00142993
0.000482232,0.00137483
0.000557115,0.0015387
0.00049119,0.00139152
0.000481258,0.00142508
0.000526774,0.00185059
0.000527819,0.00164908
0.00050819,0.00174233
0.000473738,0.00151026
0.000496215,0.00168987
0.000522836,0.00146383
0.000512385,0.00151825
0.000489697,0.0015879
0.00057802,0.00144506
0.000555225,0.00180718
0.000493521,0.0014486
0.000485504,0.00133793
0.000498275,0.00146679
0.000538424,0.00146388
0.000485551,0.00151622
0.000578987,0.00199112
0.000579135,0.00167685
0.000547186,0.00170426
0.00056328,0.00169092
0.000550036,0.0016107
0.000547418,0.00200267
0.000587453,0.00186347
0.000569884,0.00181177
0.000571642,0.00175982
0.000596833,0.0020906
0.000534884,0.00165938
0.000552516,0.0015228
0.000489058,0.00154892
0.00054096,0.00150697
0.000580427,0.00218641
0.000529351,0.00217536
0.000534674,0.00184039
0.000523787,0.00168818
0.000568218,0.00173309
0.000612243,0.00244654
0.000522452,0.00170093
0.000555065,0.00164841
0.000565542,0.00164472
0.000525846,0.00155605
0.000558235,0.00209075
0.000548149,0.00159386
0.000509079,0.00162287
0.000499331,0.00166175
0.000548533,0.00178287
0.00056979,0.00209256
0.000542593,0.00180747
0.000553493,0.0016644
0.000600041,0.00179252
0.000564994,0.0016717
0.000576848,0.00223669
0.000667373,0.00292024
0.00055625,0.0019869
0.000538424,0.00182573
0.000546173,0.00183837
0.000550164,0.00189405
0.000579817,0.00205916
0.000518597,0.00168652
0.00054115,0.00168071
0.000541348,0.00145835
0.000466252,0.00151365
0.000746738,0.00325939
0.000561752,0.0018529
0.000487495,0.00169785
0.000528401,0.00175004
0.000525343,0.00176022
0.000621031,0.00284102
0.000544258,0.00203188
0.00049669,0.00149485
0.000492691,0.00168336
0.000509069,0.00168043
0.000617979,0.0024397
0.000558924,0.00196679
0.000509894,0.00167185
0.000526247,0.00151746
0.000507255,0.0014366
0.000717236,0.00322051
0.000507071,0.00209206
0.000520572,0.00187926
0.000562014,0.00169151
0.000588016,0.00189533
0.000506958,0.00155663
0.000603139,0.00171571
0.000561228,0.00163797
0.000527153,0.00175417
0.000540633,0.00174214
0.00050671,0.00150255
0.000519454,0.0015967
0.000506237,0.00133793
0.000500075,0.00130858
0.000521682,0.00130124
0.0005313,0.0018385
0.000553064,0.00189503
0.000568101,0.00177116
0.000548933,0.00176969
0.000516516,0.00169022
0.000557867,0.00183006
0.000531191,0.00198265
0.000539989,0.0018016
0.000544515,0.00169842
0.000560848,0.00178171
0.000501105,0.00145709
0.000507651,0.00131194
0.000515804,0.00137727
0.000469695,0.00130481
0.000524645,0.00132285
0.00049564,0.00148665
0.000586545,0.00159204
0.000522636,0.00199196
0.000537353,0.00150663
0.000521983,0.00155441
0.000618567,0.00279397
0.00055229,0.00206757
0.000561198,0.00181347
0.000531326,0.00173191
0.000520772,0.00173874
0.000590914,0.00238612
0.000513128,0.00179207
0.000504884,0.00149925
0.000525561,0.00148958
0.000508664,0.001555
0.000665431,0.00314453
0.000575233,0.0023583
0.000537074,0.00191685
0.000533558,0.0016788
0.000516598,0.00182794
0.000642241,0.00316955
0.000543101,0.00220583
0.000487128,0.00169051
0.000543343,0.0018866
0.000497357,0.00154691
0.000606811,0.00223522
0.000535259,0.00186411
0.000521991,0.00159129
0.000511449,0.00146707
0.000514595,0.00149252
0.00063773,0.00283255
0.000562165,0.00205351
0.000544807,0.00173742
0.000541611,0.00172006
0.000533733,0.0017226
0.000505001,0.00138831
0.00052739,0.00146704
0.000495504,0.00141139
0.000507495,0.00147061
0.000498197,0.0014657
0.000530505,0.0013593
0.000469842,0.00125371
0.000491139,0.00124988
0.000518135,0.00133604
0.000483774,0.00126351
0.000522834,0.00163188
0.000523763,0.00149231
0.000520508,0.00152685
0.000544496,0.00166883
0.000500516,0.00160538
0.000535879,0.00160209
0.00051119,0.00147901
0.000542149,0.00154503
0.000508257,0.00142531
0.000542172,0.0015957
0.000508958,0.00123597
0.000493845,0.00137014
0.000525936,0.00124296
0.000490283,0.00130339
0.000500821,0.0013475
0.000504074,0.00141251
0.000491255,0.00138408
0.00049663,0.00141092
0.000473816,0.00141262
0.000515014,0.00141494
0.000526373,0.00165847
0.000523662,0.00164482
0.000547822,0.00153202
0.000561412,0.00170361
0.000580855,0.00186887
0.00053108,0.00153178
0.000482102,0.00147402
0.000510231,0.00126839
0.000535975,0.00151865
0.00052838,0.00177825
0.000563887,0.00195023
0.000540167,0.00184023
0.000573189,0.00188372
0.000564712,0.00192587
0.000622411,0.00211721
0.000540479,0.00171182
0.000510863,0.00165342
0.000525977,0.00146601
0.000538586,0.00177028
0.000549221,0.00179975
0.000535904,0.00165406
0.000526717,0.00159327
0.000537188,0.00147427
0.000524319,0.00160207
0.000520866,0.0017136
0.000510251,0.0015522
0.000496608,0.00160335
0.000547697,0.00162392
0.000573179,0.00182533
0.000572762,0.00181832
0.000584452,0.00187993
0.000556003,0.00165117
0.000574713,0.00163234
0.000567597,0.00183581
0.000560672,0.00177803
0.000529655,0.00159683
0.000505826,0.00142822
0.000537146,0.0014408
0.00054789,0.00170798
0.000561996,0.00160157
0.000584016,0.00212284
0.000572888,0.00186814
0.000547039,0.00185713
0.000559381,0.00231266
0.000558267,0.00185407
0.00062494,0.00232948
0.000542174,0.00195469
0.000540246,0.00180949
0.000566574,0.00229064
0.000517677,0.00189815
0.00057991,0.00168248
0.000582863,0.00168326
0.000516979,0.00142789
0.000511614,0.00162005
0.000523036,0.00138419
0.000590106,0.0019206
0.000562182,0.00176668
0.000509333,0.00145065
0.000549102,0.0019553
0.000538406,0.00171951
0.000640054,0.00272694
0.000553039,0.00181539
0.000542051,0.00191898
0.000553863,0.00181465
0.0005298,0.00164201
0.000624436,0.00235633
0.00053605,0.00153892
0.000502051,0.00167664
0.000473708,0.00149006
0.000549047,0.00163892
0.000673485,0.00338068
0.000552481,0.00204777
0.000542102,0.00193248
0.000577121,0.00209947
0.000570544,0.00191048
0.00067313,0.00343475
0.000523789,0.00201726
0.000528518,0.00196896
0.000531664,0.00175047
0.000532706,0.00182425
0.000564872,0.00210705
0.000563371,0.00174525
0.000558285,0.0017747
0.000553739,0.00163275
0.000529362,0.00159271
0.000708643,0.00320495
0.000540512,0.00174032
0.00055106,0.00193601
0.000544277,0.00161592
0.000545012,0.00160616
0.000579836,0.00163514
0.000546338,0.00155786
0.00049566,0.0015972
0.000510562,0.00146263
0.000511928,0.00157333
0.000478631,0.00123805
0.000535953,0.00158126
0.000498523,0.00135457
0.000514484,0.00132985
0.000520479,0.00155408
0.000561967,0.00175984
0.000519459,0.0017517
0.000539309,0.00187388
0.000544871,0.0017105
0.000591012,0.00231833
0.000481799,0.00163312
0.000526344,0.00173684
0.000558399,0.00185547
0.000547655,0.00167642
0.000575791,0.00181761
0.000500035,0.00134723
0.000526911,0.0013457
0.000523198,0.0014482
0.00050615,0.00140843
0.00052162,0.00154829
0.000527469,0.00150677
0.000554414,0.00160198
0.000566109,0.00173456
0.000551206,0.00165181
0.000490305,0.00147486
0.000651912,0.00244903
0.00055881,0.00188477
0.000541614,0.00196496
0.000532996,0.00191749
0.00057611,0.00222128
0.000608065,0.00218287
0.000543377,0.00171089
0.000539145,0.00159408
0.000533297,0.00139165
0.000561069,0.00207083
0.000693553,0.00321246
0.00055181,0.0019099
0.000576574,0.0017678
0.00051902,0.00191739
0.000600162,0.00238748
0.000659625,0.00281008
0.000489512,0.00170576
0.000494038,0.00154537
0.000549811,0.00181876
0.000662958,0.00240325
0.00067837,0.00216726
0.000553465,0.00182653
0.000551806,0.00173491
0.000520823,0.00162217
0.000541552,0.00199967
0.000674481,0.00247335
0.000564626,0.00208716
0.000539418,0.00186184
0.000565752,0.00170422
0.000579393,0.00218449
0.000530305,0.00168327
0.000559536,0.00154835
0.000512969,0.0016018
0.000511186,0.00155042
0.000578753,0.00202204
0.000482759,0.00123728
0.000556389,0.00146527
0.000534016,0.00140865
0.000475828,0.00126071
0.000552899,0.00171385
0.000539851,0.00159274
0.000549218,0.00172123
0.000549514,0.00170362
0.000531295,0.0016448
0.000606578,0.00221823
0.000520614,0.00150984
0.000570101,0.00171534
0.000584369,0.00175668
0.000495333,0.00145589
0.000565959,0.0021701
0.00052976,0.00126812
0.000511511,0.00125083
0.000553492,0.00141347
0.000501413,0.00132787
0.000564604,0.00175067
0.000510009,0.00147342
0.000573095,0.00155708
0.000531981,0.00158338
0.000499743,0.00137934
0.000519751,0.00186292


==> generated/kw51_err_normal.csv <==
err_pca,err_vit
0.000522081,0.00219254
0.000494034,0.00177873
0.00050464,0.00142306
0.000512525,0.00128781
0.000504933,0.00129709
0.000495838,0.00220672
0.000454159,0.00168603
0.000476794,0.00146934
0.000472342,0.00124915
0.000432626,0.00107803
0.000498853,0.00196579
0.00050721,0.00165973
0.000507736,0.00144597
0.000444988,0.0010551
0.000502997,0.00122409
0.000533747,0.00250213
0.000499441,0.00179735
0.000534452,0.00154167
0.000452648,0.00118927
0.000466674,0.00120045
0.000512914,0.00219065
0.000503632,0.00201313
0.00046957,0.00149154
0.000467184,0.00121624
0.000518268,0.00139626
0.000524759,0.00220207
0.000493066,0.00177205
0.000483204,0.00152504
0.000487289,0.00122981
0.000479295,0.0013038
0.000476279,0.00145758
0.000503658,0.001491
0.000449704,0.00127523
0.000459572,0.00129838
0.000472552,0.00119653
0.000453571,0.00117029
0.000425576,0.00131223
0.00050817,0.00134236
0.000455518,0.00136033
0.000458988,0.00135207
0.000465976,0.00132412
0.000471746,0.00135124
0.000469875,0.00129551
0.000517547,0.00142286
0.000480442,0.00131264
0.000475617,0.00135482
0.000467659,0.00129803
0.0004693,0.00122652
0.000454769,0.00122459
0.000488031,0.00125183
0.000491659,0.00128579
0.00050722,0.00135413
0.000500059,0.00122703
0.000480329,0.00125759
0.000446284,0.00122267
0.000497876,0.00125025
0.000477472,0.00140639
0.000452201,0.00119619
0.000496427,0.00127899
0.000446662,0.0012612
0.000492362,0.00149601
0.000514671,0.00161733
0.000474943,0.00153733
0.00049444,0.00145656
0.000481004,0.00121926
0.000484796,0.00126462
0.00047961,0.00165344
0.000441547,0.00120299
0.000450223,0.00119455
0.0004712,0.00123183
0.00047077,0.00125255
0.000485859,0.00144216
0.000467512,0.00122618
0.000476008,0.0012727
0.000493672,0.00118739
0.00047648,0.00128897
0.000531334,0.00141735
0.000484836,0.00129466
0.000475305,0.00120219
0.000479293,0.0011826
0.000488429,0.00144069
0.000467041,0.00156847
0.000463008,0.00133696
0.00049124,0.00130391
0.000488242,0.00127645
0.000512281,0.0013559
0.000496528,0.00153579
0.000544672,0.00146742
0.000483816,0.00127515
0.000468893,0.00119002
0.000494881,0.00168509
0.000497217,0.00162047
0.000511445,0.00173117
0.000474744,0.00157004
0.000556194,0.00175366
0.00048803,0.00144417
0.000491959,0.00130409
0.000526958,0.00148537
0.00048832,0.00140626
0.00049839,0.00143083
0.000478447,0.00123514
0.000483312,0.00122641
0.000487012,0.00123674
0.00048768,0.00124908
0.000495421,0.00146256
0.000498594,0.00126302
0.000480039,0.00118791
0.000531226,0.00128095
0.000466628,0.0012181
0.000490884,0.00127086
0.000525531,0.00146886
0.000454065,0.00134731
0.0004939,0.00124972
0.000479757,0.00124019
0.000508452,0.00128589
0.000514177,0.00140157
0.000492737,0.00149393
0.000516689,0.0015329
0.000518777,0.00142279
0.000565842,0.00157577
0.000443021,0.00123777
0.000502989,0.00151649
0.000503222,0.00147108
0.0005215,0.00153199
0.000509666,0.00133493
0.000466703,0.00120886
0.000458004,0.00146226
0.000498468,0.00138459
0.000483052,0.00127447
0.000455046,0.00118756
0.00045138,0.0011018
0.000468847,0.00124374
0.000457544,0.00119371
0.000473842,0.00121407
0.000501333,0.0013229
0.000520875,0.00119845
0.000495596,0.00125309
0.000528619,0.00132862
0.000485284,0.0011802
0.000481882,0.00115139
0.000494041,0.00129015
0.000471957,0.00139375
0.000522845,0.00131782
0.000477544,0.00125113
0.000441304,0.00111855
0.000476199,0.00121549
0.000487332,0.00128936
0.00047442,0.00122032
0.000477845,0.00122669
0.00046671,0.00117444
0.000475248,0.00149772
0.000478238,0.00120658
0.000512806,0.00138359
0.000517199,0.00140872
0.000487314,0.0013554
0.000477264,0.00126983
0.000509559,0.00123885
0.000493503,0.0015242
0.000523549,0.00134613
0.000512869,0.00137751
0.000485777,0.00132036
0.000467655,0.00127616
0.000523831,0.00154036
0.000505453,0.00128602
0.000465511,0.00124076
0.000476319,0.00117386
0.000501308,0.00126066
0.000468483,0.00137492
0.000478077,0.00125712
0.000468979,0.0012602
0.000491945,0.00136647
0.000435395,0.0012466
0.00049465,0.00138215
0.000474721,0.00136172
0.000515505,0.00128151
0.000484895,0.00128775
0.000468549,0.0012584
0.000465856,0.00138642
0.000487409,0.00128022
0.000465163,0.00119355
0.000563832,0.00236933
0.000510429,0.00152847
0.000487648,0.00121607
0.000513127,0.00130671
0.000449013,0.00128932
0.000500921,0.00195817
0.000503723,0.00149328
0.000511399,0.00144978
0.000465843,0.00141387
0.000460531,0.00131993
0.000494367,0.00193053
0.00047238,0.00136939
0.000443284,0.00124807
0.000496102,0.00126671
0.000458787,0.00129364
0.000521497,0.00192352
0.000469131,0.00143295
0.00045814,0.00117182
0.000518551,0.00135251
0.000451479,0.001216
0.00050666,0.00178027
0.000491499,0.00149837
0.000518198,0.00172016
0.000465643,0.00126968
0.000457542,0.0013498
0.00051631,0.00184242
0.000497845,0.00136541
0.000497666,0.00116169
0.000492677,0.00119395
0.00048724,0.00129522
0.000467053,0.0014543
0.000476377,0.00136155
0.00048309,0.00147334
0.000509677,0.00169458
0.000409954,0.00128928
0.000497972,0.00137644
0.000475042,0.00135456
0.000462233,0.00148636
0.000492605,0.00143424
0.000457331,0.00122028
0.000516523,0.00149077
0.000503401,0.00138336
0.000501151,0.00150584
0.000504548,0.00166534
0.000469031,0.00123327
0.000502932,0.00145972
0.000481156,0.00146465
0.00050462,0.00144957
0.000498387,0.00142319
0.000469851,0.00134142
0.000493071,0.00142703
0.000484907,0.00129228
0.000478097,0.00168723
0.000497567,0.00152308
0.000489652,0.00131918
0.000493991,0.0014032
0.00045153,0.00128915
0.000463735,0.00147811
0.000472131,0.00141001
0.000468981,0.00113898
0.000477781,0.00127708
0.000447678,0.00121388
0.000483595,0.00134454
0.00047523,0.00114449
0.000467807,0.00114686
0.000508783,0.00143496
0.000479512,0.00129435
0.000479251,0.00131246
0.000507223,0.00130924
0.000468283,0.00115591
0.000447937,0.00114152
0.000463263,0.00115425
0.00048598,0.00136222
0.000513203,0.00135809
0.000478724,0.00132956
0.000506571,0.00129669
0.000512667,0.00132361
0.000455373,0.0012888
0.000519925,0.00123657
0.000487167,0.00128772
0.000469283,0.00146069
0.000484106,0.00122557
0.000474042,0.00138675
0.000459465,0.00112132
0.000459786,0.00110761
0.000472096,0.00131944
0.000469754,0.00124404
0.000485018,0.00139951
0.000477123,0.00114392
0.000469209,0.00111832
0.00053977,0.00192457
0.000537006,0.00153994
0.000514745,0.0015484
0.000482888,0.00123733
0.000502164,0.00130971
0.000532755,0.00203444
0.000481748,0.00141156
0.000525685,0.00161494
0.00045552,0.00119984
0.00051983,0.0014441
0.000560648,0.00197816
0.000526126,0.00153583
0.000530686,0.00148671
0.000478346,0.00127019
0.000487608,0.00133286
0.000565906,0.00206554
0.000514069,0.00156436
0.000498605,0.00140322
0.000489697,0.00125273
0.000512708,0.00131711
0.000545186,0.0022382
0.00050415,0.00157754
0.00050385,0.00145653
0.00047208,0.00130534
0.000496313,0.00144071
0.000527454,0.00190707
0.00052592,0.00146892
0.000507133,0.00145734
0.000499919,0.0012979
0.000500941,0.00135886
0.000454545,0.00140445
0.000468988,0.00139673
0.000519635,0.00145049
0.000460591,0.0013294
0.000516859,0.00136063
0.000470019,0.00122083
0.000500738,0.00155218
0.000499176,0.00131836
0.000487435,0.00119788
0.000511294,0.00122745
0.000489911,0.00124035
0.000476167,0.00132352
0.000476174,0.00129202
0.000525012,0.00130922
0.000476284,0.00114253
0.000494218,0.00126539
0.000480665,0.00132955
0.000474462,0.00113113
0.00045698,0.00133369
0.00048942,0.00129695
0.000463846,0.00138926
0.000501925,0.00158998
0.000484511,0.00126347
0.000482266,0.00126478
0.00049629,0.00130635
0.000492194,0.00141442
0.000454169,0.00144281
0.000478987,0.00124894
0.000524768,0.00136229
0.000488947,0.00134088
0.000496276,0.00144263
0.00047397,0.00133033
0.000469032,0.0012992
0.000452014,0.00120447
0.000483349,0.00122135
0.00046166,0.00118937
0.000482238,0.00132693
0.000431836,0.00123842
0.000481807,0.0012866
0.000472481,0.00122765
0.000521858,0.0014266
0.000467395,0.0011856
0.000469944,0.00124041
0.000482599,0.00123511
0.000468778,0.00124824
0.000486039,0.00134674
0.000455722,0.00115386
0.000424174,0.00113779
0.000479309,0.0012677
0.000486121,0.00131433
0.000445028,0.0012262
0.000515942,0.00135464
0.000470076,0.00121076
0.000436576,0.00116641
0.000489295,0.00116677
0.000459655,0.0012053
0.000462752,0.00123457
0.000466302,0.00125061
0.000498599,0.00128959
0.000461252,0.00113381
0.000467753,0.00120181
0.000499656,0.00129639
0.000470503,0.00163048
0.000454629,0.00123881
0.000467392,0.00153734
0.000485463,0.00133965
0.000464154,0.00138591
0.000509942,0.00159525
0.000449904,0.0011011
0.000502283,0.00162295
0.000478975,0.00125881
0.000475419,0.00118275
0.000473023,0.00129057
0.00043929,0.00114707
0.000447472,0.00130535
0.00053303,0.00132281
0.00049173,0.00118902
0.000449554,0.00147023
0.000466007,0.00120114
0.000468871,0.00143758
0.000486856,0.0012176
0.000476861,0.00123136
0.000482464,0.00176957
0.000463693,0.00115655
0.000465422,0.00170844
0.000521531,0.00128022
0.000482213,0.00118043
0.000474363,0.0014368
0.000486685,0.00128212
0.000537644,0.0016275
0.000439892,0.00128986
0.00048327,0.00132888
0.000459364,0.00131362
0.000444691,0.00133711
0.000480551,0.00128617
0.000416992,0.00127104
0.000476617,0.00134329
0.000470664,0.00129825
0.000486278,0.00123784
0.00046088,0.00131538
0.000467434,0.00128772
0.000471328,0.0012521
0.000476635,0.00127061
0.000469661,0.00121209
0.000486864,0.00124879
0.000485416,0.00136593
0.000490163,0.00128946
0.000479654,0.00122936
0.000481402,0.00126855
0.000444851,0.00119063
0.000478684,0.00140786
0.000414218,0.00114193
0.00045156,0.00130163
0.000496198,0.00147988
0.000460485,0.00129419
0.00044427,0.00122301
0.000461873,0.00149237
0.000480294,0.00122805
0.000489748,0.00129736
0.000448294,0.00124875
0.000441975,0.00123046
0.000467727,0.00121403
0.000458785,0.00122523
0.000487256,0.00150707
0.000451248,0.00132395
0.00046322,0.00123948
0.000484471,0.00113868
0.000472513,0.00115191
0.00048043,0.00129406
0.000459603,0.00109024
0.000480965,0.00114656
0.000520791,0.00129744
0.000492454,0.00121673
0.000534431,0.0015004
0.000499381,0.00116731
0.000493585,0.00124045
0.000480599,0.00116901
0.000457593,0.00114014
0.000468056,0.00119845
0.000444029,0.00116821
0.000472354,0.00119544
0.000447238,0.0011387
0.000442298,0.00118037
0.000458121,0.00121984
0.000455269,0.00115861
0.00049948,0.0012536
0.000480091,0.00121976
0.00047039,0.00134304
0.000487094,0.00123967
0.00044883,0.00121249
0.000518439,0.00147636
0.000486735,0.00143459
0.00055408,0.00144791
0.000528645,0.001432
0.000499152,0.00139988
0.000462457,0.0012974
0.000504015,0.00132153
0.00046805,0.00138865
0.000511241,0.0014369
0.000461374,0.00133839
0.000497866,0.00127112
0.000458439,0.00120817
0.000478419,0.00122152
0.000490011,0.0013431
0.000511988,0.00143624
0.000468298,0.00121498
0.000466873,0.00115974
0.000454222,0.00106689
0.000486892,0.0012391
0.000544806,0.00135619
0.000501938,0.00134437
0.000525831,0.00136786
0.000493876,0.00131817
0.000476452,0.00140743
0.000446203,0.00120329
0.000490431,0.00124158
0.000490336,0.00122782
0.000468204,0.00117466
0.00046597,0.00123212
0.000453961,0.00124396
0.000501868,0.00125082
0.00046482,0.00127136
0.000437049,0.00142129
0.000461231,0.00129025
0.000450966,0.00119715
0.00049941,0.00161683
0.000460235,0.00141942
0.000531628,0.00165771
0.00043528,0.00126461
0.000453744,0.00126816
0.000462362,0.00117679
0.000476566,0.0012707
0.00052902,0.00136896
0.000493894,0.00127062
0.000485694,0.0013106
0.000517531,0.00137597
0.000509094,0.00135148
0.000512302,0.00152044
0.000509191,0.00149524
0.00050055,0.00153017
0.000458782,0.00124002
0.000500307,0.00143498
0.000454678,0.00150418
0.000427449,0.00128814
0.000469889,0.0013502
0.000493075,0.00130833
0.000504935,0.00134519
0.000491527,0.00130196
0.000463304,0.00123073
0.000478766,0.00151498
0.000431604,0.00131594
0.000457779,0.00126572
0.000481182,0.00119493
0.000466022,0.00128918
0.00045007,0.00122708
0.000489107,0.00148278
0.000500785,0.00133327
0.000460546,0.00153034
0.000480406,0.0012986
0.000493228,0.00169172
0.000453354,0.00158573
0.000467857,0.00111244
0.000458414,0.00120005
0.000465392,0.00136468
0.000479883,0.00135498
0.000456769,0.0014812
0.000439603,0.00110898
0.000478852,0.00125143
0.000488679,0.00131812
0.000425506,0.00114983
0.000489825,0.00140269
0.000500656,0.00136068
0.000466828,0.00143235
0.00044592,0.0011967
0.000458065,0.00122018
0.000442252,0.00147898
0.000444737,0.00114568
0.000467818,0.00117049
0.000467542,0.00121932
0.000456635,0.00127775


==> generated/kw51_files_anomaly.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit
0.0000,8.2,0.000536142,0.00169023,0.3000,0.3000
0.1667,7.5,0.0005403,0.00157682,0.3000,0.1667
0.3333,7.6,0.000537907,0.00179635,0.2667,0.5333
0.5000,7.6,0.000545454,0.00171866,0.3667,0.4333
0.6667,7.9,0.00053562,0.00171328,0.2000,0.4333
0.8333,6.9,0.000519295,0.00155607,0.1000,0.1333
1.0000,5.8,0.000546493,0.00167858,0.4333,0.2667
1.1667,5.3,0.000534978,0.0016677,0.3000,0.3667
1.3333,4.9,0.000553415,0.0017142,0.4667,0.4667
1.5000,5.6,0.000530665,0.00167616,0.1667,0.2333
1.6710,5.8,0.000586815,0.00224813,0.7000,0.8000
1.8333,5.3,0.000536203,0.00170879,0.3333,0.3667
2.0000,4.9,0.00054541,0.00168395,0.3667,0.2667
2.1667,4.6,0.000539747,0.00165227,0.2667,0.1333
2.5037,5.0,0.000565048,0.00198127,0.4667,0.8000
2.6667,5.2,0.000530574,0.00168799,0.1667,0.4000
2.8333,4.8,0.000538521,0.00181816,0.2333,0.5333
3.0000,4.2,0.000546058,0.00174356,0.2667,0.4333
3.1667,3.8,0.000549042,0.00165945,0.4667,0.3333
3.3333,3.9,0.000527032,0.00161346,0.1333,0.2000
3.5000,4.5,0.000534172,0.00164626,0.2333,0.3333
3.6667,3.9,0.000531051,0.00162918,0.2667,0.3000
3.8333,3.7,0.000526428,0.00168022,0.2333,0.2667
4.0000,4.1,0.000529753,0.00161229,0.2000,0.2000
4.1667,4.9,0.00054393,0.00166565,0.4333,0.2000
4.3333,5.8,0.000540498,0.00171137,0.3667,0.3333
4.5000,6.0,0.00054469,0.00168806,0.2667,0.3667
4.6667,6.0,0.000543572,0.00174609,0.3000,0.4000
4.8333,5.5,0.000534677,0.00166381,0.2333,0.3333
5.0000,4.8,0.000528576,0.00165583,0.1667,0.2667
5.1667,4.1,0.000532204,0.00165895,0.3333,0.2333
5.3333,4.4,0.000543852,0.00168679,0.4000,0.3000
5.5000,5.1,0.000519356,0.00160638,0.2000,0.1667
5.6667,5.3,0.000529529,0.00160417,0.2000,0.2000
5.8333,5.2,0.000543031,0.00172805,0.4667,0.4667
6.0000,5.0,0.000574507,0.00214098,0.4667,0.5667
6.1667,4.5,0.000555186,0.00174005,0.5667,0.4333
6.3333,4.1,0.00053971,0.00167544,0.3000,0.3000
6.5000,6.1,0.000519203,0.00159211,0.1667,0.1000
6.6672,7.5,0.000575761,0.00204642,0.5000,0.7000
6.8380,7.9,0.000574737,0.00204329,0.6333,0.7333
7.0000,8.7,0.000545157,0.00184597,0.5000,0.5667
7.1667,7.4,0.000535823,0.00173591,0.2667,0.3333
7.3333,6.4,0.000544558,0.00176456,0.3667,0.5333
7.5000,7.2,0.000553897,0.00206455,0.4667,0.8667
7.6667,7.1,0.000563816,0.00192864,0.6000,0.6667
7.8333,5.9,0.000528141,0.00164258,0.2000,0.3000
8.0000,5.3,0.000555368,0.00189509,0.5667,0.6667
8.1667,4.4,0.000525871,0.00160005,0.1333,0.2333
8.3381,4.1,0.000541457,0.00185822,0.2667,0.4333
8.5000,5.1,0.000534032,0.00163237,0.2333,0.3000
8.6671,6.1,0.000569713,0.00212654,0.6333,0.8000
8.8333,4.6,0.000529842,0.00170128,0.1667,0.4000
9.0000,3.5,0.000521534,0.00151358,0.1333,0.0000
9.1667,2.8,0.00053189,0.00165492,0.2000,0.2000
9.3333,2.3,0.000525554,0.00169699,0.1667,0.4667
9.5039,3.0,0.000571566,0.00191853,0.5333,0.4333
9.6667,3.9,0.000537257,0.00170011,0.2333,0.4333
9.8333,3.6,0.000541071,0.00176241,0.3333,0.5333
10.0000,2.9,0.000535776,0.00163199,0.3000,0.1667
10.1667,2.8,0.000534824,0.00166383,0.2000,0.2333
10.3333,3.7,0.00053516,0.00169713,0.3000,0.3667
10.5000,6.2,0.000524331,0.00163895,0.1667,0.2333
10.6675,6.8,0.000568206,0.00203592,0.5333,0.6667
10.8333,6.5,0.000535675,0.00169246,0.3333,0.3000
11.0000,6.1,0.000523434,0.00147516,0.1667,0.0000
11.1667,5.8,0.000531166,0.00149485,0.2000,0.0667
11.3333,5.8,0.000534523,0.00171154,0.2667,0.3333
11.5000,6.7,0.000545819,0.00171896,0.3667,0.4333
11.6667,7.6,0.000549249,0.00182074,0.3667,0.5000
11.8333,7.7,0.000549175,0.00174671,0.4333,0.4000
12.0000,7.6,0.000531376,0.00171446,0.2667,0.4000
12.1667,7.6,0.000532713,0.00167049,0.2667,0.2667
12.3333,8.4,0.000547292,0.00177842,0.5000,0.4667
12.5000,9.1,0.000545108,0.00186718,0.3667,0.6333
12.6667,9.1,0.000556508,0.00186626,0.4667,0.5333
12.8333,9.1,0.0005641,0.00198052,0.7000,0.7000
13.0000,8.2,0.00057662,0.00207229,0.7667,0.9000
13.1667,7.5,0.000559909,0.00184699,0.6000,0.5667
13.3333,6.7,0.000542394,0.00174438,0.3333,0.4000
13.5000,6.9,0.000548096,0.00172997,0.4667,0.4333
13.6678,6.6,0.000572623,0.00201278,0.6333,0.6333
13.8333,5.6,0.000542887,0.00177875,0.3333,0.4333
14.0000,5.1,0.000533812,0.00159833,0.2667,0.1667
14.1667,4.1,0.000534081,0.00169517,0.2000,0.4000
14.3333,4.9,0.000537087,0.00180224,0.2667,0.4667
14.5000,6.8,0.000532335,0.00165873,0.2000,0.3667
14.6667,7.1,0.000548695,0.00183476,0.4000,0.6667
14.8333,6.9,0.000546563,0.00186622,0.3667,0.5333
15.0000,6.5,0.000552059,0.00186611,0.5000,0.5667
15.1667,6.5,0.000542486,0.00182152,0.3000,0.5333
15.3333,6.2,0.000562598,0.00191819,0.4000,0.5000
15.5042,5.9,0.000547,0.00191292,0.3000,0.5667
15.6710,6.1,0.000570518,0.00205535,0.6000,0.9000
15.8333,5.9,0.000563727,0.00207102,0.5000,0.8000
16.0000,5.5,0.000547296,0.00181129,0.3333,0.5000
16.1667,5.7,0.000539206,0.00170602,0.3333,0.3333
16.3333,5.2,0.000558013,0.0018877,0.5000,0.6333
16.5039,4.7,0.000574688,0.00206019,0.5333,0.7333
16.6709,3.7,0.000587321,0.00209467,0.6000,0.7333
16.8333,2.4,0.000525469,0.00154828,0.1333,0.0667
17.0000,1.9,0.000533881,0.00159032,0.2667,0.2000
17.1667,1.7,0.000530719,0.00164007,0.2000,0.1667
17.3356,1.1,0.000545889,0.00174466,0.2667,0.3667
17.5009,1.5,0.000556876,0.00188301,0.4000,0.5000
17.6714,2.4,0.000575966,0.00204019,0.4333,0.6000
17.8333,1.9,0.00053699,0.00189272,0.3333,0.5333
18.0000,1.2,0.000514941,0.00150225,0.0333,0.0000
18.1667,0.3,0.000534293,0.00148837,0.2333,0.0667
18.3333,-0.2,0.000532922,0.00161948,0.2333,0.2333
18.5000,1.0,0.000520639,0.00149997,0.1000,0.0333
18.6667,2.9,0.000526219,0.00153056,0.1667,0.1667
18.8333,1.6,0.000530303,0.00153418,0.2667,0.1000
19.0000,0.4,0.000521195,0.00142165,0.1000,0.0000
19.1667,-0.6,0.000521616,0.0014168,0.2333,0.0000
19.3333,-1.8,0.000530218,0.0016115,0.2333,0.2667
19.5000,-0.9,0.000537278,0.0016383,0.2333,0.3667
19.6667,1.8,0.000528801,0.00162899,0.2333,0.2667
19.8333,0.3,0.000533702,0.00162208,0.3000,0.1333
20.0000,-0.8,0.000521699,0.00139485,0.0667,0.0000
20.1667,-2.0,0.000545602,0.00164956,0.4000,0.3000
20.3333,-3.0,0.00053439,0.00177485,0.2333,0.5333
20.5049,-0.8,0.000558103,0.00186831,0.5333,0.4667
20.6667,2.0,0.000527044,0.00165226,0.1667,0.1667
20.8399,0.2,0.000573288,0.00198512,0.5667,0.5667
21.0000,-1.0,0.000544905,0.00179129,0.3667,0.4667
21.1667,-1.5,0.000536467,0.00171441,0.2667,0.3667
21.3333,-1.5,0.000556274,0.00185177,0.4333,0.5000
21.5039,-0.9,0.000564467,0.00206116,0.5333,0.8333
21.6667,-0.6,0.000560721,0.00189189,0.5000,0.6333
21.8368,-0.0,0.000581357,0.00217595,0.5000,0.4000
22.0000,-0.0,0.000529757,0.00162614,0.2000,0.1333
22.1667,-0.5,0.000567519,0.00184612,0.6333,0.5333
22.3334,-0.9,0.000568699,0.00196206,0.5000,0.6000
22.5000,0.2,0.000548041,0.00181315,0.4333,0.5667
22.6667,-0.0,0.000550345,0.00191266,0.4000,0.6000
22.8333,-0.4,0.0005448,0.00182954,0.4333,0.6000
23.0000,-0.6,0.000557067,0.00167482,0.5667,0.3000
23.1667,-0.8,0.000547229,0.00167566,0.3667,0.2333
23.3333,-0.7,0.000536864,0.00177284,0.2333,0.5333
23.5000,-0.3,0.000543265,0.00172111,0.4333,0.4333
23.6714,1.0,0.000557788,0.00191004,0.4000,0.5667
23.8333,0.7,0.000532559,0.00163944,0.2000,0.2667
24.0000,0.2,0.000550439,0.0016585,0.4333,0.2000
24.1667,-1.1,0.000551621,0.00185489,0.5000,0.5667
24.3333,-0.2,0.000541091,0.00170917,0.2333,0.4333
24.5000,0.9,0.00054117,0.00170929,0.2667,0.3333
24.6667,1.5,0.000543621,0.00176296,0.3667,0.4000
24.8333,2.2,0.000552921,0.00186365,0.4000,0.4667
25.0000,3.9,0.000518119,0.00149002,0.0000,0.0333
25.1667,5.4,0.000548915,0.00174691,0.4333,0.3333
25.3333,5.7,0.000523964,0.00167652,0.1333,0.3000
25.5000,7.1,0.000544887,0.00175198,0.3667,0.4667
25.6667,6.8,0.000542133,0.00172647,0.4333,0.4667
25.8333,6.8,0.000565191,0.00206903,0.6000,0.7667
26.0000,7.0,0.00056117,0.0019753,0.5333,0.7333
26.1667,7.1,0.000575265,0.00206111,0.7333,0.8333
26.3333,6.8,0.000553781,0.0017914,0.4667,0.4667
26.5000,6.1,0.000548891,0.00193773,0.4000,0.6333
26.6667,4.7,0.000545425,0.00175696,0.4000,0.4333
26.8333,3.6,0.00053668,0.00168633,0.3000,0.3667
27.0000,3.1,0.000561287,0.00186332,0.6333,0.6000
27.1667,2.7,0.000580479,0.00214974,0.8000,0.9000
27.3344,2.7,0.000571839,0.00213103,0.5333,0.8000
27.5072,5.2,0.000597264,0.00240541,0.8667,1.0000
27.6708,3.8,0.000589776,0.00215667,0.6333,0.9000
27.8333,2.9,0.000559976,0.00198623,0.4333,0.7000
28.0000,2.1,0.000519543,0.00147805,0.1000,0.0000
28.1667,2.0,0.000543274,0.00165671,0.3667,0.3000
28.3333,0.9,0.000526589,0.00161484,0.2333,0.2333
28.5041,2.6,0.000563396,0.00193912,0.4000,0.4333
28.6667,3.8,0.000535372,0.00173431,0.2000,0.4667
28.8333,2.3,0.000547034,0.0016638,0.4333,0.3000
29.0000,1.6,0.000524688,0.0016008,0.2000,0.2000
29.1667,1.4,0.000552645,0.00181346,0.5000,0.4667
29.3377,0.7,0.000554474,0.00195756,0.3667,0.5333
29.5000,0.7,0.000530955,0.00161394,0.2000,0.3000
29.6676,1.3,0.000549284,0.001967,0.3000,0.5333
29.8333,0.9,0.000509313,0.00142576,0.0000,0.0000
30.0000,-0.2,0.000540096,0.00168526,0.2667,0.3667
30.1667,-0.6,0.000553423,0.00178202,0.5333,0.5000
30.3341,-1.8,0.000562292,0.00199804,0.4000,0.6000
30.5000,-1.6,0.000530214,0.00160285,0.2333,0.1333
30.6718,-0.2,0.000573771,0.00201759,0.5333,0.7000
30.8333,-0.5,0.000536761,0.00159491,0.3333,0.1333


==> generated/kw51_files_normal.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit
366.5106,3.9,0.00049193,0.00158635,0.0000,0.3333
367.0000,7.6,0.000474025,0.00130195,0.0000,0.0000
368.5000,6.8,0.000484334,0.00134638,0.0000,0.0000
369.1667,6.6,0.00049991,0.00140269,0.0667,0.0000
371.0000,5.6,0.000483236,0.00127652,0.0000,0.0000
371.1667,6.7,0.000487101,0.00132146,0.0000,0.0000
371.5054,7.5,0.000489382,0.00146757,0.0333,0.2000
372.3333,10.4,0.000482553,0.00141768,0.0000,0.0000
372.6667,11.5,0.000479528,0.00126467,0.0000,0.0000
372.8333,11.0,0.000511315,0.00153266,0.0667,0.2000
374.6667,7.9,0.000486549,0.00132486,0.0000,0.0000
375.6667,7.2,0.000471736,0.00125207,0.0000,0.0000
375.8333,6.2,0.000479093,0.00135485,0.0000,0.0333
376.1667,6.1,0.000466608,0.00129172,0.0000,0.0000
376.6667,8.6,0.000473343,0.00122738,0.0000,0.0000
377.0000,7.8,0.00048884,0.0013084,0.0333,0.0000
378.8333,11.5,0.000481172,0.00136158,0.0000,0.0000
379.3333,10.7,0.00046551,0.00131539,0.0000,0.0000


==> generated/kw51_roc_pca.csv <==
fpr,tpr,prec
0.99815,1,0.91148
0.94444,0.99982,0.91583
0.8963,0.99892,0.91971
0.84815,0.9982,0.92364
0.8,0.9973,0.9276
0.75926,0.99586,0.93094
0.72222,0.99387,0.93397
0.68148,0.99225,0.93736
0.64074,0.99081,0.9408
0.61481,0.98775,0.9429
0.58333,0.98541,0.94554
0.5537,0.9827,0.94803
0.52222,0.98018,0.95072
0.49444,0.97748,0.95309
0.47778,0.97351,0.95443
0.46296,0.96955,0.9556
0.45,0.96523,0.95661
0.42778,0.9618,0.95852
0.40185,0.95892,0.96082
0.38333,0.95514,0.96242
0.36852,0.95117,0.96367
0.35926,0.94649,0.96438
0.35,0.9418,0.9651
0.33333,0.93802,0.96658
0.31296,0.93441,0.96844
0.3,0.93027,0.96958
0.29074,0.92559,0.97034
0.28148,0.9209,0.97112
0.26852,0.91676,0.97229
0.25556,0.91243,0.97347
0.24259,0.90829,0.97467
0.23704,0.90324,0.9751
0.22222,0.8991,0.97652
0.21481,0.89441,0.97717
0.20926,0.88937,0.97762
0.19815,0.88505,0.97868
0.19074,0.88018,0.97935
0.18148,0.8755,0.98023
0.17963,0.87027,0.98031
0.17593,0.86505,0.9806
0.16852,0.86036,0.9813
0.16667,0.85495,0.98139
0.16111,0.84991,0.98189
0.15741,0.84486,0.9822
0.15,0.84,0.98292
0.14815,0.83477,0.98303
0.14815,0.82919,0.98291
0.14074,0.82432,0.98366
0.13519,0.81946,0.9842
0.12407,0.81495,0.9854
0.12037,0.80991,0.98575
0.11852,0.8045,0.98587
0.11667,0.7991,0.98599
0.11296,0.79405,0.98635
0.11111,0.78865,0.98648
0.10741,0.7836,0.98684
0.10185,0.77856,0.98743
0.1,0.77315,0.98757
0.096296,0.76811,0.98795
0.092593,0.76288,0.98833
0.087037,0.75802,0.98895
0.087037,0.75243,0.98887
0.081481,0.74739,0.9895
0.081481,0.74198,0.98943
0.077778,0.73676,0.98983
0.072222,0.73189,0.99049
0.07037,0.72649,0.99066
0.068519,0.72108,0.99084
0.066667,0.71586,0.99102
0.066667,0.71027,0.99095
0.062963,0.70523,0.99139
0.062963,0.69964,0.99132
0.059259,0.69441,0.99177
0.057407,0.68919,0.99196
0.053704,0.68396,0.99242
0.05,0.67892,0.99289
0.048148,0.67351,0.99309
0.046296,0.66811,0.9933
0.044444,0.66288,0.99352
0.044444,0.6573,0.99346
0.044444,0.65189,0.99341
0.040741,0.64667,0.99391
0.038889,0.64126,0.99413
0.038889,0.63586,0.99408
0.038889,0.63027,0.99403
0.037037,0.62505,0.99427
0.037037,0.61946,0.99422
0.033333,0.61423,0.99475
0.031481,0.60901,0.995
0.031481,0.60342,0.99495
0.031481,0.59802,0.9949
0.027778,0.59279,0.99546
0.027778,0.58721,0.99542
0.025926,0.58198,0.99568
0.022222,0.57676,0.99627
0.022222,0.57135,0.99623
0.022222,0.56559,0.99619
0.022222,0.56018,0.99616
0.022222,0.55477,0.99612
0.022222,0.54919,0.99608
0.02037,0.54396,0.99637
0.018519,0.53856,0.99667
0.018519,0.53315,0.99663
0.018519,0.52757,0.9966
0.018519,0.52198,0.99656
0.018519,0.51658,0.99652
0.016667,0.51117,0.99684
0.016667,0.50577,0.9968
0.016667,0.50018,0.99677
0.016667,0.49459,0.99673
0.016667,0.48919,0.9967
0.016667,0.4836,0.99666
0.016667,0.4782,0.99662
0.016667,0.47261,0.99658
0.016667,0.46703,0.99654
0.016667,0.46162,0.9965
0.016667,0.45604,0.99646
0.012963,0.45099,0.99721
0.011111,0.44559,0.99758
0.011111,0.44,0.99755
0.011111,0.43459,0.99752
0.011111,0.42901,0.99749
0.011111,0.4236,0.99745
0.011111,0.41802,0.99742
0.011111,0.41243,0.99739
0.011111,0.40703,0.99735
0.011111,0.40144,0.99731
0.011111,0.39604,0.99728
0.011111,0.39045,0.99724
0.011111,0.38486,0.9972
0.011111,0.37946,0.99716
0.011111,0.37387,0.99712
0.011111,0.36847,0.99707
0.011111,0.36288,0.99703
0.011111,0.3573,0.99698
0.011111,0.35189,0.99694
0.011111,0.34631,0.99689
0.0092593,0.34108,0.99737
0.0092593,0.3355,0.99732
0.0092593,0.32991,0.99728
0.0074074,0.32468,0.99779
0.0074074,0.3191,0.99775
0.0074074,0.31369,0.99771
0.0074074,0.30811,0.99767
0.0074074,0.30252,0.99762
0.0074074,0.29712,0.99758
0.0074074,0.29153,0.99753
0.0074074,0.28613,0.99749
0.0055556,0.28072,0.99808
0.0055556,0.27514,0.99804
0.0055556,0.26973,0.998
0.0055556,0.26414,0.99796
0.0055556,0.25874,0.99792
0.0037037,0.25333,0.99858
0.0037037,0.24775,0.99855
0.0037037,0.24234,0.99852
0,0.23712,1
0,0.23171,1
0,0.22613,1
0,0.22054,1
0,0.21514,1
0,0.20955,1
0,0.20414,1
0,0.19856,1
0,0.19297,1
0,0.18757,1
0,0.18198,1
0,0.17658,1
0,0.17099,1
0,0.16541,1
0,0.16,1
0,0.15441,1
0,0.14901,1
0,0.14342,1
0,0.13784,1
0,0.13243,1
0,0.12685,1
0,0.12144,1
0,0.11586,1
0,0.11027,1
0,0.10486,1
0,0.099279,1
0,0.093874,1
0,0.088288,1
0,0.082703,1
0,0.077297,1
0,0.071712,1
0,0.066306,1
0,0.060721,1
0,0.055135,1
0,0.04973,1
0,0.044144,1
0,0.038739,1
0,0.033153,1
0,0.027568,1
0,0.022162,1
0,0.016577,1
0,0.011171,1
0,0.0055856,1
0,0,nan


==> generated/kw51_roc_vit.csv <==
fpr,tpr,prec
0.99815,1,0.91148
0.94259,1,0.91599
0.88704,0.99982,0.92054
0.83704,0.99928,0.92464
0.78148,0.9991,0.92928
0.73704,0.99802,0.93296
0.69815,0.99622,0.93617
0.66111,0.99423,0.93923
0.63148,0.99171,0.94166
0.6,0.98919,0.94427
0.56667,0.98703,0.9471
0.52778,0.98523,0.95046
0.49815,0.98252,0.95299
0.47778,0.9791,0.95467
0.45556,0.97568,0.95654
0.43148,0.97261,0.95862
0.41852,0.96829,0.95964
0.40741,0.96378,0.9605
0.38519,0.96054,0.96245
0.36852,0.95658,0.96387
0.35185,0.95279,0.96532
0.33889,0.94847,0.9664
0.32963,0.94378,0.96713
0.32222,0.9391,0.96769
0.31667,0.93405,0.96807
0.30556,0.92973,0.96901
0.3,0.92468,0.9694
0.29259,0.91982,0.96998
0.27963,0.91568,0.97114
0.27037,0.91099,0.97193
0.26481,0.90613,0.97235
0.26111,0.9009,0.97257
0.25,0.8964,0.97358
0.2463,0.89135,0.97382
0.23519,0.88685,0.97485
0.22778,0.88216,0.97549
0.22037,0.8773,0.97614
0.21296,0.87243,0.9768
0.20556,0.86775,0.97747
0.2037,0.86234,0.97753
0.19259,0.85802,0.97863
0.18704,0.85297,0.97911
0.18519,0.84757,0.97918
0.17593,0.84306,0.9801
0.17222,0.83784,0.98039
0.16667,0.83297,0.9809
0.16111,0.82793,0.98142
0.15741,0.8227,0.98172
0.15,0.81802,0.98247
0.14259,0.81315,0.98322
0.13704,0.80829,0.98377
0.13519,0.80288,0.98388
0.13148,0.79766,0.98422
0.13148,0.79225,0.98411
0.12778,0.78703,0.98445
0.12593,0.7818,0.98457
0.12222,0.77658,0.98492
0.12037,0.77117,0.98504
0.11481,0.76631,0.98563
0.11111,0.76108,0.98599
0.1037,0.7564,0.98684
0.098148,0.75135,0.98745
0.098148,0.74577,0.98736
0.096296,0.74054,0.98751
0.094444,0.73514,0.98765
0.094444,0.72973,0.98756
0.094444,0.72414,0.98747
0.090741,0.71892,0.98787
0.088889,0.71369,0.98803
0.087037,0.70829,0.98819
0.085185,0.70306,0.98835
0.085185,0.69748,0.98826
0.083333,0.69207,0.98842
0.081481,0.68685,0.98859
0.081481,0.68126,0.9885
0.07963,0.67604,0.98867
0.07963,0.67045,0.98858
0.07963,0.66486,0.98848
0.07963,0.65946,0.98839
0.07963,0.65387,0.98829
0.074074,0.64901,0.98902
0.072222,0.6436,0.9892
0.07037,0.6382,0.98939
0.068519,0.63297,0.98958
0.066667,0.62757,0.98977
0.066667,0.62216,0.98968
0.066667,0.61658,0.98959
0.066667,0.61099,0.9895
0.066667,0.60559,0.9894
0.066667,0.6,0.9893
0.066667,0.59459,0.98921
0.066667,0.58901,0.98911
0.064815,0.5836,0.98931
0.061111,0.57856,0.98983
0.061111,0.57297,0.98973
0.059259,0.56775,0.98995
0.059259,0.56216,0.98985
0.059259,0.55658,0.98975
0.059259,0.55117,0.98965
0.059259,0.54559,0.98954
0.059259,0.54018,0.98944
0.055556,0.53495,0.99
0.053704,0.52973,0.99023
0.051852,0.52432,0.99047
0.05,0.51892,0.99071
0.05,0.51351,0.99062
0.05,0.50793,0.99051
0.05,0.50252,0.99041
0.048148,0.49712,0.99066
0.048148,0.49153,0.99056
0.048148,0.48613,0.99046
0.046296,0.48072,0.99072
0.046296,0.47532,0.99061
0.046296,0.46973,0.9905
0.044444,0.46432,0.99077
0.044444,0.45892,0.99067
0.044444,0.45333,0.99055
0.044444,0.44793,0.99044
0.044444,0.44234,0.99032
0.044444,0.43676,0.9902
0.042593,0.43153,0.99049
0.042593,0.42595,0.99036
0.042593,0.42054,0.99024
0.042593,0.41495,0.99011
0.040741,0.40955,0.99041
0.038889,0.40432,0.99073
0.038889,0.39874,0.9906
0.035185,0.39369,0.99138
0.035185,0.38811,0.99126
0.035185,0.38252,0.99113
0.035185,0.37712,0.991
0.033333,0.37171,0.99135
0.033333,0.36631,0.99122
0.033333,0.36072,0.99109
0.033333,0.35514,0.99095
0.033333,0.34973,0.99081
0.033333,0.34414,0.99066
0.033333,0.33874,0.99052
0.033333,0.33315,0.99036
0.033333,0.32757,0.9902
0.033333,0.32216,0.99003
0.033333,0.31658,0.98986
0.031481,0.31135,0.99026
0.031481,0.30577,0.99008
0.031481,0.30018,0.9899
0.031481,0.29477,0.98972
0.031481,0.28919,0.98952
0.031481,0.28378,0.98932
0.031481,0.2782,0.98911
0.031481,0.27261,0.98889
0.031481,0.26721,0.98867
0.031481,0.26162,0.98843
0.031481,0.25622,0.98819
0.031481,0.25063,0.98793
0.031481,0.24505,0.98765
0.02963,0.23982,0.98812
0.02963,0.23423,0.98784
0.027778,0.22901,0.98834
0.024074,0.22378,0.98964
0.024074,0.2182,0.98938
0.024074,0.21279,0.98911
0.024074,0.20721,0.98882
0.022222,0.20198,0.98941
0.02037,0.19658,0.99002
0.02037,0.19099,0.98973
0.018519,0.18577,0.99039
0.018519,0.18018,0.9901
0.018519,0.17477,0.9898
0.018519,0.16919,0.98946
0.016667,0.16378,0.9902
0.016667,0.15838,0.98986
0.014815,0.15297,0.99067
0.014815,0.14757,0.99033
0.014815,0.14198,0.98995
0.012963,0.13658,0.99085
0.012963,0.13117,0.99048
0.012963,0.12559,0.99006
0.012963,0.12018,0.98961
0.012963,0.11459,0.98911
0.012963,0.10901,0.98856
0.012963,0.1036,0.98797
0.012963,0.098018,0.9873
0.012963,0.092613,0.98656
0.011111,0.087207,0.98776
0.0055556,0.082162,0.99346
0.0055556,0.076757,0.99301
0.0037037,0.071351,0.99497
0.0037037,0.065946,0.99457
0.0037037,0.06036,0.99407
0.0037037,0.054775,0.99346
0.0018519,0.04955,0.99638
0.0018519,0.043964,0.99592
0.0018519,0.038559,0.99535
0,0.033153,1
0,0.027568,1
0,0.022162,1
0,0.016577,1
0,0.011171,1
0,0.0055856,1
0,0,nan


==> generated/kw51_roc_vit_unmasked.csv <==
fpr,tpr,prec
1,0.99982,0.91132
1,0.99441,0.91088
0.9963,0.98919,0.91075
0.9963,0.98378,0.9103
0.99444,0.97838,0.91001
0.99444,0.97297,0.90955
0.99259,0.96757,0.90924
0.99074,0.96216,0.90894
0.98704,0.95712,0.90881
0.98333,0.95189,0.90867
0.97778,0.94703,0.90871
0.97593,0.94162,0.9084
0.97222,0.9364,0.90825
0.96852,0.93135,0.90812
0.96111,0.92649,0.90832
0.95185,0.92198,0.90872
0.95,0.91658,0.90839
0.94444,0.91153,0.90842
0.93889,0.90667,0.90847
0.93889,0.90108,0.90795
0.93704,0.89586,0.90763
0.93519,0.89045,0.90729
0.93519,0.88486,0.90676
0.92963,0.88,0.9068
0.92963,0.87441,0.90626
0.92407,0.86955,0.90629
0.92037,0.86432,0.90612
0.92037,0.85874,0.90557
0.91667,0.85369,0.90541
0.91481,0.84829,0.90504
0.91111,0.84324,0.90487
0.90926,0.83784,0.90449
0.90741,0.83243,0.90411
0.9037,0.82739,0.90394
0.9,0.82216,0.90374
0.9,0.81676,0.90317
0.8963,0.81153,0.90297
0.89259,0.80631,0.90276
0.89074,0.80108,0.90237
0.88889,0.79568,0.90196
0.88889,0.79027,0.90136
0.88704,0.78486,0.90093
0.88519,0.77946,0.9005
0.88148,0.77441,0.90029
0.87963,0.76901,0.89985
0.87963,0.7636,0.89921
0.87778,0.7582,0.89876
0.87037,0.75333,0.89895
0.86667,0.74829,0.89872
0.86481,0.74288,0.89826
0.86296,0.73766,0.89781
0.86111,0.73225,0.89733
0.85741,0.72703,0.89707
0.85185,0.72216,0.89705
0.83889,0.71784,0.8979
0.83333,0.71297,0.89789
0.82593,0.70811,0.89808
0.82037,0.70306,0.89804
0.81852,0.69784,0.89757
0.81296,0.69279,0.89753
0.80926,0.68775,0.89727
0.80741,0.68234,0.89676
0.80185,0.6773,0.89671
0.7963,0.67243,0.89668
0.79259,0.66721,0.89639
0.79074,0.66198,0.89588
0.78519,0.65694,0.89582
0.78333,0.65153,0.89527
0.78148,0.64631,0.89474
0.78148,0.64072,0.89392
0.77593,0.63586,0.89387
0.76852,0.63099,0.89405
0.76296,0.62595,0.89398
0.75741,0.62108,0.89393
0.75185,0.61604,0.89386
0.74815,0.61099,0.89354
0.74444,0.60577,0.8932
0.74074,0.60054,0.89285
0.73519,0.59568,0.89279
0.72407,0.59117,0.89352
0.71852,0.58631,0.89347
0.71111,0.58144,0.89366
0.70741,0.57622,0.8933
0.7,0.57153,0.89352
0.6963,0.56631,0.89315
0.68704,0.5618,0.89367
0.68333,0.55658,0.89329
0.68148,0.55117,0.89262
0.67037,0.54685,0.89344
0.66667,0.54162,0.89305
0.65741,0.53712,0.89359
0.65185,0.53207,0.89349
0.64444,0.52721,0.89371
0.64259,0.52198,0.89303
0.63889,0.51676,0.89262
0.63704,0.51153,0.89193
0.63519,0.50613,0.89118
0.62778,0.50126,0.89138
0.62407,0.49622,0.89097
0.62037,0.49099,0.89052
0.61296,0.48631,0.89076
0.60556,0.48144,0.89096
0.59815,0.47676,0.89121
0.59259,0.47171,0.89108
0.58889,0.46649,0.89061
0.58333,0.46162,0.89051
0.58333,0.45604,0.88932
0.57407,0.45153,0.88991
0.56667,0.44667,0.89013
0.56667,0.44108,0.88889
0.56481,0.43586,0.88803
0.55741,0.43099,0.88823
0.54815,0.42649,0.88885
0.54815,0.4209,0.88754
0.54074,0.41604,0.88774
0.53519,0.41117,0.88759
0.52963,0.40613,0.8874
0.52407,0.40126,0.88725
0.52407,0.39568,0.88584
0.51852,0.39063,0.88562
0.51481,0.38559,0.88503
0.50926,0.38054,0.88479
0.50741,0.37532,0.88375
0.50556,0.36991,0.88263
0.5,0.36486,0.88235
0.4963,0.35982,0.88168
0.49259,0.35459,0.88093
0.48519,0.34991,0.88113
0.47222,0.34559,0.88265
0.46852,0.34036,0.88189
0.46667,0.33514,0.88068
0.46111,0.33009,0.88035
0.45741,0.32505,0.87957
0.4537,0.31982,0.87871
0.4537,0.31423,0.87682
0.45,0.30919,0.87596
0.4463,0.30396,0.875
0.43519,0.29964,0.87619
0.42593,0.29495,0.87681
0.42037,0.28991,0.87636
0.41296,0.28523,0.87652
0.40185,0.28072,0.87775
0.39444,0.27604,0.87794
0.38889,0.27099,0.87748
0.38333,0.26595,0.87701
0.37778,0.26108,0.87659
0.37222,0.25604,0.87608
0.36296,0.25153,0.87688
0.36111,0.24613,0.87508
0.35556,0.24108,0.87451
0.35,0.23622,0.874
0.3463,0.23099,0.8727
0.34259,0.22595,0.87144
0.33333,0.22126,0.87216
0.32963,0.21604,0.87073
0.32778,0.21081,0.8686
0.32222,0.20577,0.86778
0.31667,0.2009,0.86703
0.31111,0.19586,0.86614
0.30556,0.19081,0.8652
0.29259,0.18667,0.86767
0.28889,0.18144,0.86586
0.28333,0.17658,0.86496
0.27778,0.17153,0.86388
0.26852,0.16685,0.86461
0.26296,0.16198,0.86359
0.25741,0.15694,0.86238
0.25,0.15225,0.86224
0.24444,0.14721,0.86091
0.23333,0.1427,0.86275
0.22963,0.13766,0.86036
0.22222,0.13279,0.85998
0.21111,0.12847,0.86215
0.20556,0.12342,0.86055
0.2,0.11838,0.85882
0.19444,0.11351,0.85714
0.19074,0.10829,0.85369
0.17407,0.1045,0.86053
0.17407,0.098919,0.85381
0.16852,0.093874,0.85131
0.16111,0.089189,0.85052
0.15185,0.084505,0.85118
0.1463,0.07964,0.84837
0.14074,0.074595,0.8449
0.13519,0.06955,0.84096
0.12593,0.065045,0.84149
0.11852,0.06018,0.8392
0.11296,0.055315,0.83424
0.11111,0.04991,0.82196
0.10185,0.045225,0.82026
0.096296,0.04036,0.81159
0.085185,0.035856,0.81224
0.07963,0.030991,0.8
0.068519,0.026486,0.79891
0.057407,0.021982,0.79739
0.048148,0.017477,0.78862
0.037037,0.012973,0.78261
0.027778,0.0084685,0.75806
0.014815,0.0041441,0.74194
0,0,nan


==> generated/kw51_sweep.csv <==
k,tau,sens,spec,prec,f1,sens_pca,spec_pca,prec_pca
0.00,0.00131446,0.9773,0.5352,0.9558,0.9664,0.9641,0.5574,0.9572
0.25,0.0013599,0.9510,0.6481,0.9653,0.9581,0.9402,0.6574,0.9658
0.50,0.00140533,0.9162,0.7167,0.9708,0.9427,0.9121,0.7444,0.9735
0.75,0.00145077,0.8685,0.7944,0.9775,0.9198,0.8719,0.8204,0.9803
1.00,0.0014962,0.8142,0.8574,0.9832,0.8908,0.8178,0.8667,0.9844
1.25,0.00154164,0.7519,0.9000,0.9872,0.8536,0.7544,0.9130,0.9889
1.50,0.00158707,0.6937,0.9167,0.9884,0.8152,0.6769,0.9519,0.9931
1.75,0.00163251,0.6252,0.9333,0.9897,0.7663,0.5935,0.9722,0.9955
2.00,0.00167795,0.5468,0.9407,0.9896,0.7044,0.5132,0.9833,0.9968
2.25,0.00172338,0.4762,0.9537,0.9906,0.6432,0.4297,0.9889,0.9975
2.50,0.00176882,0.4132,0.9574,0.9901,0.5830,0.3537,0.9889,0.9970
2.75,0.00181425,0.3488,0.9667,0.9908,0.5160,0.2890,0.9926,0.9975
3.00,0.00185969,0.2960,0.9685,0.9898,0.4558,0.2292,1.0000,1.0000
3.25,0.00190513,0.2443,0.9685,0.9876,0.3917,0.1773,1.0000,1.0000
3.50,0.00195056,0.2097,0.9759,0.9890,0.3461,0.1368,1.0000,1.0000
3.75,0.001996,0.1784,0.9815,0.9900,0.3023,0.1103,1.0000,1.0000
4.00,0.00204143,0.1499,0.9852,0.9905,0.2604,0.0906,1.0000,1.0000
4.25,0.00208687,0.1265,0.9870,0.9901,0.2243,0.0694,1.0000,1.0000
4.50,0.0021323,0.1050,0.9870,0.9881,0.1899,0.0551,1.0000,1.0000
4.75,0.00217774,0.0912,0.9870,0.9864,0.1669,0.0447,1.0000,1.0000
5.00,0.00222318,0.0769,0.9944,0.9930,0.1428,0.0377,1.0000,1.0000
5.25,0.00226861,0.0683,0.9963,0.9948,0.1278,0.0330,1.0000,1.0000
5.50,0.00231405,0.0582,0.9963,0.9938,0.1100,0.0292,1.0000,1.0000
5.75,0.00235948,0.0515,0.9963,0.9931,0.0980,0.0252,1.0000,1.0000
6.00,0.00240492,0.0454,0.9981,0.9960,0.0869,0.0220,1.0000,1.0000


==> generated/latVit_cdf.csv <==
ms,cdf
268.02,0.0009
268.40,0.0026
268.59,0.0043
268.61,0.0060
268.69,0.0078
268.77,0.0095
268.98,0.0112
269.10,0.0129
269.23,0.0147
269.25,0.0164
269.27,0.0181
269.34,0.0198
269.39,0.0216
269.46,0.0233
269.55,0.0250
269.58,0.0267
269.59,0.0284
269.60,0.0302
269.65,0.0319
269.66,0.0336
269.74,0.0353
269.79,0.0371
269.81,0.0388
269.83,0.0405
269.86,0.0422
270.00,0.0440
270.03,0.0457
270.05,0.0474
270.09,0.0491
270.20,0.0509
270.21,0.0526
270.32,0.0543
270.35,0.0560
270.41,0.0578
270.55,0.0595
270.63,0.0612
270.67,0.0629
270.69,0.0647
270.89,0.0664
270.92,0.0681
270.96,0.0698
270.98,0.0716
271.03,0.0733
271.10,0.0750
271.16,0.0767
271.24,0.0784
271.27,0.0802
271.33,0.0819
271.40,0.0836
271.47,0.0853
271.49,0.0871
271.53,0.0888
271.55,0.0905
271.61,0.0922
271.64,0.0940
271.69,0.0957
271.74,0.0974
271.78,0.0991
271.81,0.1009
271.88,0.1026
271.94,0.1043
271.97,0.1060
272.03,0.1078
272.06,0.1095
272.06,0.1112
272.10,0.1129
272.14,0.1147
272.25,0.1164
272.27,0.1181
272.41,0.1198
272.44,0.1216
272.46,0.1233
272.50,0.1250
272.56,0.1267
272.62,0.1284
272.77,0.1302
272.82,0.1319
272.85,0.1336
272.91,0.1353
272.92,0.1371
272.97,0.1388
273.04,0.1405
273.06,0.1422
273.07,0.1440
273.14,0.1457
273.22,0.1474
273.24,0.1491
273.28,0.1509
273.35,0.1526
273.36,0.1543
273.38,0.1560
273.40,0.1578
273.42,0.1595
273.44,0.1612
273.45,0.1629
273.46,0.1647
273.47,0.1664
273.53,0.1681
273.54,0.1698
273.54,0.1716
273.54,0.1733
273.56,0.1750
273.60,0.1767
273.63,0.1784
273.65,0.1802
273.65,0.1819
273.66,0.1836
273.66,0.1853
273.68,0.1871
273.70,0.1888
273.71,0.1905
273.73,0.1922
273.74,0.1940
273.75,0.1957
273.76,0.1974
273.79,0.1991
273.82,0.2009
273.83,0.2026
273.84,0.2043
273.84,0.2060
273.86,0.2078
273.91,0.2095
273.92,0.2112
273.94,0.2129
273.94,0.2147
273.95,0.2164
273.98,0.2181
274.03,0.2198
274.05,0.2216
274.05,0.2233
274.06,0.2250
274.07,0.2267
274.09,0.2284
274.10,0.2302
274.12,0.2319
274.12,0.2336
274.13,0.2353
274.13,0.2371
274.14,0.2388
274.15,0.2405
274.17,0.2422
274.17,0.2440
274.18,0.2457
274.19,0.2474
274.20,0.2491
274.20,0.2509
274.21,0.2526
274.21,0.2543
274.23,0.2560
274.23,0.2578
274.24,0.2595
274.25,0.2612
274.25,0.2629
274.28,0.2647
274.29,0.2664
274.30,0.2681
274.31,0.2698
274.31,0.2716
274.32,0.2733
274.33,0.2750
274.34,0.2767
274.36,0.2784
274.37,0.2802
274.39,0.2819
274.40,0.2836
274.43,0.2853
274.44,0.2871
274.44,0.2888
274.45,0.2905
274.46,0.2922
274.49,0.2940
274.50,0.2957
274.50,0.2974
274.51,0.2991
274.52,0.3009
274.53,0.3026
274.55,0.3043
274.57,0.3060
274.58,0.3078
274.59,0.3095
274.60,0.3112
274.60,0.3129
274.61,0.3147
274.63,0.3164
274.65,0.3181
274.65,0.3198
274.66,0.3216
274.68,0.3233
274.69,0.3250
274.69,0.3267
274.69,0.3284
274.71,0.3302
274.73,0.3319
274.75,0.3336
274.76,0.3353
274.76,0.3371
274.77,0.3388
274.78,0.3405
274.80,0.3422
274.81,0.3440
274.81,0.3457
274.82,0.3474
274.82,0.3491
274.84,0.3509
274.85,0.3526
274.87,0.3543
274.88,0.3560
274.89,0.3578
274.92,0.3595
274.93,0.3612
274.94,0.3629
274.96,0.3647
274.97,0.3664
274.98,0.3681
274.98,0.3698
275.01,0.3716
275.01,0.3733
275.03,0.3750
275.03,0.3767
275.04,0.3784
275.05,0.3802
275.07,0.3819
275.08,0.3836
275.10,0.3853
275.11,0.3871
275.12,0.3888
275.12,0.3905
275.13,0.3922
275.15,0.3940
275.15,0.3957
275.17,0.3974
275.18,0.3991
275.19,0.4009
275.22,0.4026
275.23,0.4043
275.23,0.4060
275.23,0.4078
275.26,0.4095
275.26,0.4112
275.27,0.4129
275.29,0.4147
275.30,0.4164
275.32,0.4181
275.32,0.4198
275.36,0.4216
275.37,0.4233
275.38,0.4250
275.38,0.4267
275.40,0.4284
275.42,0.4302
275.43,0.4319
275.45,0.4336
275.46,0.4353
275.47,0.4371
275.48,0.4388
275.49,0.4405
275.51,0.4422
275.56,0.4440
275.57,0.4457
275.61,0.4474
275.63,0.4491
275.64,0.4509
275.67,0.4526
275.67,0.4543
275.69,0.4560
275.71,0.4578
275.74,0.4595
275.78,0.4612
275.80,0.4629
275.81,0.4647
275.83,0.4664
275.84,0.4681
275.87,0.4698
275.88,0.4716
275.92,0.4733
275.94,0.4750
275.97,0.4767
275.98,0.4784
276.00,0.4802
276.03,0.4819
276.04,0.4836
276.08,0.4853
276.08,0.4871
276.09,0.4888
276.13,0.4905
276.14,0.4922
276.18,0.4940
276.20,0.4957
276.25,0.4974
276.27,0.4991
276.30,0.5009
276.32,0.5026
276.34,0.5043
276.35,0.5060
276.36,0.5078
276.36,0.5095
276.39,0.5112
276.41,0.5129
276.52,0.5147
276.54,0.5164
276.56,0.5181
276.56,0.5198
276.60,0.5216
276.66,0.5233
276.67,0.5250
276.70,0.5267
276.72,0.5284
276.79,0.5302
276.80,0.5319
276.81,0.5336
276.87,0.5353
276.89,0.5371
276.89,0.5388
277.00,0.5405
277.03,0.5422
277.05,0.5440
277.07,0.5457
277.10,0.5474
277.13,0.5491
277.16,0.5509
277.17,0.5526
277.19,0.5543
277.19,0.5560
277.24,0.5578
277.26,0.5595
277.35,0.5612
277.38,0.5629
277.50,0.5647
277.50,0.5664
277.53,0.5681
277.53,0.5698
277.56,0.5716
277.59,0.5733
277.70,0.5750
277.72,0.5767
277.86,0.5784
277.90,0.5802
277.94,0.5819
277.99,0.5836
278.00,0.5853
278.07,0.5871
278.17,0.5888
278.21,0.5905
278.27,0.5922
278.37,0.5940
278.51,0.5957
278.58,0.5974
278.84,0.5991
278.87,0.6009
279.17,0.6026
279.33,0.6043
279.39,0.6060
279.83,0.6078
282.93,0.6095
284.44,0.6112
286.73,0.6129
292.36,0.6147
293.14,0.6164
293.35,0.6181
293.51,0.6198
293.55,0.6216
293.58,0.6233
293.68,0.6250
293.78,0.6267
293.89,0.6284
293.94,0.6302
294.06,0.6319
294.07,0.6336
294.11,0.6353
294.13,0.6371
294.23,0.6388
294.38,0.6405
294.56,0.6422
294.66,0.6440
294.75,0.6457
294.90,0.6474
295.18,0.6491
295.51,0.6509
295.67,0.6526
296.02,0.6543
296.04,0.6560
296.35,0.6578
296.42,0.6595
296.44,0.6612
296.53,0.6629
296.62,0.6647
296.66,0.6664
296.75,0.6681
296.83,0.6698
296.85,0.6716
296.89,0.6733
296.92,0.6750
297.01,0.6767
297.12,0.6784
297.21,0.6802
297.24,0.6819
297.27,0.6836
297.44,0.6853
297.47,0.6871
297.54,0.6888
297.61,0.6905
297.66,0.6922
297.70,0.6940
297.77,0.6957
297.82,0.6974
297.92,0.6991
297.94,0.7009
297.97,0.7026
297.98,0.7043
298.04,0.7060
298.08,0.7078
298.16,0.7095
298.19,0.7112
298.28,0.7129
298.37,0.7147
298.39,0.7164
298.42,0.7181
298.48,0.7198
298.51,0.7216
298.55,0.7233
298.55,0.7250
298.57,0.7267
298.61,0.7284
298.64,0.7302
298.68,0.7319
298.72,0.7336
298.78,0.7353
298.83,0.7371
298.85,0.7388
298.87,0.7405
298.90,0.7422
298.94,0.7440
298.95,0.7457
298.98,0.7474
299.02,0.7491
299.03,0.7509
299.04,0.7526
299.14,0.7543
299.15,0.7560
299.16,0.7578
299.18,0.7595
299.19,0.7612
299.20,0.7629
299.21,0.7647
299.23,0.7664
299.24,0.7681
299.26,0.7698
299.26,0.7716
299.28,0.7733
299.37,0.7750
299.42,0.7767
299.44,0.7784
299.46,0.7802
299.47,0.7819
299.49,0.7836
299.52,0.7853
299.54,0.7871
299.58,0.7888
299.59,0.7905
299.60,0.7922
299.63,0.7940
299.65,0.7957
299.68,0.7974
299.71,0.7991
299.73,0.8009
299.74,0.8026
299.74,0.8043
299.76,0.8060
299.77,0.8078
299.78,0.8095
299.79,0.8112
299.82,0.8129
299.82,0.8147
299.84,0.8164
299.85,0.8181
299.86,0.8198
299.87,0.8216
299.87,0.8233
299.88,0.8250
299.89,0.8267
299.90,0.8284
299.91,0.8302
299.93,0.8319
299.96,0.8336
299.99,0.8353
300.00,0.8371
300.02,0.8388
300.06,0.8405
300.07,0.8422
300.10,0.8440
300.11,0.8457
300.12,0.8474
300.14,0.8491
300.17,0.8509
300.18,0.8526
300.18,0.8543
300.18,0.8560
300.20,0.8578
300.23,0.8595
300.26,0.8612
300.29,0.8629
300.29,0.8647
300.30,0.8664
300.31,0.8681
300.33,0.8698
300.34,0.8716
300.35,0.8733
300.36,0.8750
300.36,0.8767
300.40,0.8784
300.43,0.8802
300.48,0.8819
300.50,0.8836
300.50,0.8853
300.51,0.8871
300.55,0.8888
300.57,0.8905
300.61,0.8922
300.65,0.8940
300.66,0.8957
300.70,0.8974
300.72,0.8991
300.79,0.9009
300.83,0.9026
300.84,0.9043
300.85,0.9060
300.88,0.9078
300.90,0.9095
300.92,0.9112
300.94,0.9129
301.00,0.9147
301.06,0.9164
301.08,0.9181
301.16,0.9198
301.19,0.9216
301.25,0.9233
301.29,0.9250
301.34,0.9267
301.36,0.9284
301.42,0.9302
301.46,0.9319
301.47,0.9336
301.48,0.9353
301.51,0.9371
301.56,0.9388
301.63,0.9405
301.68,0.9422
301.73,0.9440
301.75,0.9457
301.83,0.9474
301.89,0.9491
302.01,0.9509
302.03,0.9526
302.08,0.9543
302.12,0.9560
302.20,0.9578
302.22,0.9595
302.30,0.9612
302.33,0.9629
302.41,0.9647
302.53,0.9664
302.62,0.9681
302.63,0.9698
302.70,0.9716
302.73,0.9733
302.93,0.9750
303.01,0.9767
303.07,0.9784
303.14,0.9802
303.28,0.9819
303.35,0.9836
303.49,0.9853
303.65,0.9871
303.78,0.9888
304.20,0.9905
304.40,0.9922
304.56,0.9940
304.75,0.9957
305.73,0.9974
308.13,0.9991
316.71,1.0000


==> generated/lat_cdf.csv <==
ms,cdf
5.15,0.0009
5.19,0.0026
5.20,0.0043
5.24,0.0060
5.25,0.0078
5.27,0.0095
5.29,0.0112
5.30,0.0129
5.32,0.0147
5.33,0.0164
5.33,0.0181
5.36,0.0198
5.36,0.0216
5.39,0.0233
5.40,0.0250
5.41,0.0267
5.44,0.0284
5.45,0.0302
5.46,0.0319
5.47,0.0336
5.48,0.0353
5.49,0.0371
5.50,0.0388
5.53,0.0405
5.53,0.0422
5.54,0.0440
5.55,0.0457
5.58,0.0474
5.60,0.0491
5.62,0.0509
5.63,0.0526
5.65,0.0543
5.65,0.0560
5.66,0.0578
5.68,0.0595
5.71,0.0612
5.73,0.0629
5.75,0.0647
5.75,0.0664
5.78,0.0681
5.78,0.0698
5.80,0.0716
5.80,0.0733
5.81,0.0750
5.82,0.0767
5.83,0.0784
5.83,0.0802
5.85,0.0819
5.86,0.0836
5.86,0.0853
5.86,0.0871
5.87,0.0888
5.88,0.0905
5.88,0.0922
5.89,0.0940
5.90,0.0957
5.92,0.0974
5.93,0.0991
5.93,0.1009
5.93,0.1026
5.93,0.1043
5.94,0.1060
5.95,0.1078
5.95,0.1095
5.95,0.1112
5.96,0.1129
5.97,0.1147
5.97,0.1164
6.00,0.1181
6.00,0.1198
6.00,0.1216
6.01,0.1233
6.01,0.1250
6.01,0.1267
6.02,0.1284
6.03,0.1302
6.03,0.1319
6.04,0.1336
6.05,0.1353
6.06,0.1371
6.07,0.1388
6.07,0.1405
6.08,0.1422
6.08,0.1440
6.09,0.1457
6.09,0.1474
6.10,0.1491
6.10,0.1509
6.11,0.1526
6.12,0.1543
6.12,0.1560
6.13,0.1578
6.13,0.1595
6.15,0.1612
6.16,0.1629
6.16,0.1647
6.17,0.1664
6.20,0.1681
6.21,0.1698
6.23,0.1716
6.25,0.1733
6.26,0.1750
6.28,0.1767
6.29,0.1784
6.30,0.1802
6.32,0.1819
6.35,0.1836
6.36,0.1853
6.39,0.1871
6.42,0.1888
6.44,0.1905
6.45,0.1922
6.48,0.1940
6.51,0.1957
6.54,0.1974
6.55,0.1991
6.57,0.2009
6.58,0.2026
6.59,0.2043
6.60,0.2060
6.61,0.2078
6.61,0.2095
6.63,0.2112
6.65,0.2129
6.65,0.2147
6.65,0.2164
6.66,0.2181
6.67,0.2198
6.70,0.2216
6.70,0.2233
6.70,0.2250
6.72,0.2267
6.73,0.2284
6.75,0.2302
6.77,0.2319
6.77,0.2336
6.78,0.2353
6.79,0.2371
6.80,0.2388
6.83,0.2405
6.88,0.2422
6.89,0.2440
6.93,0.2457
6.94,0.2474
6.99,0.2491
7.07,0.2509
7.08,0.2526
7.20,0.2543
7.22,0.2560
7.38,0.2578
7.38,0.2595
7.42,0.2612
7.46,0.2629
7.47,0.2647
7.47,0.2664
7.48,0.2681
7.49,0.2698
7.51,0.2716
7.52,0.2733
7.53,0.2750
7.53,0.2767
7.54,0.2784
7.54,0.2802
7.55,0.2819
7.56,0.2836
7.56,0.2853
7.59,0.2871
7.59,0.2888
7.60,0.2905
7.60,0.2922
7.62,0.2940
7.67,0.2957
7.72,0.2974
7.72,0.2991
7.74,0.3009
7.76,0.3026
7.81,0.3043
7.83,0.3060
7.86,0.3078
7.88,0.3095
7.91,0.3112
8.05,0.3129
8.21,0.3147
8.35,0.3164
8.47,0.3181
8.57,0.3198
8.65,0.3216
8.76,0.3233
8.80,0.3250
8.82,0.3267
8.86,0.3284
8.89,0.3302
8.90,0.3319
8.90,0.3336
8.91,0.3353
8.94,0.3371
8.95,0.3388
8.96,0.3405
8.98,0.3422
9.01,0.3440
9.01,0.3457
9.02,0.3474
9.04,0.3491
9.09,0.3509
9.12,0.3526
9.14,0.3543
9.21,0.3560
9.23,0.3578
9.25,0.3595
9.29,0.3612
9.34,0.3629
9.41,0.3647
9.42,0.3664
9.44,0.3681
9.48,0.3698
9.62,0.3716
9.65,0.3733
9.69,0.3750
9.74,0.3767
9.80,0.3784
9.92,0.3802
9.96,0.3819
10.18,0.3836
10.27,0.3853
10.48,0.3871
10.50,0.3888
10.54,0.3905
10.64,0.3922
10.71,0.3940
10.79,0.3957
10.85,0.3974
10.89,0.3991
10.90,0.4009
10.93,0.4026
10.97,0.4043
11.01,0.4060
11.09,0.4078
11.18,0.4095
11.45,0.4112
11.64,0.4129
12.26,0.4147
90.94,0.4164
91.33,0.4181
91.42,0.4198
91.54,0.4216
91.69,0.4233
91.73,0.4250
91.83,0.4267
91.86,0.4284
91.87,0.4302
91.93,0.4319
91.94,0.4336
92.01,0.4353
92.05,0.4371
92.08,0.4388
92.13,0.4405
92.16,0.4422
92.17,0.4440
92.20,0.4457
92.22,0.4474
92.24,0.4491
92.26,0.4509
92.30,0.4526
92.30,0.4543
92.32,0.4560
92.33,0.4578
92.35,0.4595
92.35,0.4612
92.38,0.4629
92.39,0.4647
92.39,0.4664
92.40,0.4681
92.43,0.4698
92.44,0.4716
92.46,0.4733
92.48,0.4750
92.51,0.4767
92.52,0.4784
92.54,0.4802
92.55,0.4819
92.57,0.4836
92.59,0.4853
92.59,0.4871
92.60,0.4888
92.61,0.4905
92.64,0.4922
92.65,0.4940
92.65,0.4957
92.66,0.4974
92.72,0.4991
92.73,0.5009
92.74,0.5026
92.75,0.5043
92.76,0.5060
92.77,0.5078
92.81,0.5095
92.82,0.5112
92.83,0.5129
92.83,0.5147
92.86,0.5164
92.86,0.5181
92.88,0.5198
92.91,0.5216
92.92,0.5233
92.92,0.5250
92.94,0.5267
92.94,0.5284
92.95,0.5302
92.95,0.5319
92.96,0.5336
92.99,0.5353
93.00,0.5371
93.02,0.5388
93.03,0.5405
93.04,0.5422
93.05,0.5440
93.06,0.5457
93.08,0.5474
93.10,0.5491
93.12,0.5509
93.13,0.5526
93.14,0.5543
93.14,0.5560
93.14,0.5578
93.15,0.5595
93.16,0.5612
93.16,0.5629
93.17,0.5647
93.18,0.5664
93.20,0.5681
93.20,0.5698
93.20,0.5716
93.21,0.5733
93.22,0.5750
93.23,0.5767
93.24,0.5784
93.25,0.5802
93.26,0.5819
93.26,0.5836
93.27,0.5853
93.28,0.5871
93.31,0.5888
93.31,0.5905
93.33,0.5922
93.33,0.5940
93.33,0.5957
93.36,0.5974
93.36,0.5991
93.37,0.6009
93.37,0.6026
93.37,0.6043
93.38,0.6060
93.39,0.6078
93.40,0.6095
93.41,0.6112
93.42,0.6129
93.44,0.6147
93.44,0.6164
93.44,0.6181
93.45,0.6198
93.46,0.6216
93.47,0.6233
93.48,0.6250
93.50,0.6267
93.50,0.6284
93.51,0.6302
93.52,0.6319
93.53,0.6336
93.53,0.6353
93.55,0.6371
93.55,0.6388
93.57,0.6405
93.57,0.6422
93.59,0.6440
93.60,0.6457
93.61,0.6474
93.62,0.6491
93.63,0.6509
93.65,0.6526
93.69,0.6543
93.70,0.6560
93.71,0.6578
93.73,0.6595
93.74,0.6612
93.76,0.6629
93.77,0.6647
93.77,0.6664
93.78,0.6681
93.80,0.6698
93.81,0.6716
93.82,0.6733
93.84,0.6750
93.85,0.6767
93.85,0.6784
93.88,0.6802
93.90,0.6819
93.91,0.6836
93.92,0.6853
93.93,0.6871
93.94,0.6888
93.96,0.6905
93.98,0.6922
93.98,0.6940
93.99,0.6957
93.99,0.6974
94.00,0.6991
94.00,0.7009
94.01,0.7026
94.02,0.7043
94.03,0.7060
94.04,0.7078
94.05,0.7095
94.08,0.7112
94.10,0.7129
94.10,0.7147
94.11,0.7164
94.11,0.7181
94.13,0.7198
94.15,0.7216
94.16,0.7233
94.17,0.7250
94.19,0.7267
94.20,0.7284
94.22,0.7302
94.25,0.7319
94.29,0.7336
94.30,0.7353
94.32,0.7371
94.34,0.7388
94.36,0.7405
94.37,0.7422
94.39,0.7440
94.39,0.7457
94.40,0.7474
94.41,0.7491
94.42,0.7509
94.45,0.7526
94.45,0.7543
94.47,0.7560
94.49,0.7578
94.51,0.7595
94.52,0.7612
94.56,0.7629
94.61,0.7647
94.63,0.7664
94.64,0.7681
94.65,0.7698
94.66,0.7716
94.71,0.7733
94.73,0.7750
94.75,0.7767
94.81,0.7784
94.83,0.7802
94.84,0.7819
94.85,0.7836
94.86,0.7853
94.87,0.7871
94.89,0.7888
94.92,0.7905
94.95,0.7922
94.97,0.7940
95.03,0.7957
95.17,0.7974
95.19,0.7991
95.22,0.8009
95.26,0.8026
95.28,0.8043
95.39,0.8060
95.41,0.8078
95.46,0.8095
95.48,0.8112
95.51,0.8129
95.54,0.8147
95.63,0.8164
95.64,0.8181
95.72,0.8198
95.78,0.8216
95.81,0.8233
95.86,0.8250
95.89,0.8267
95.90,0.8284
95.93,0.8302
96.00,0.8319
96.09,0.8336
96.14,0.8353
96.22,0.8371
96.27,0.8388
96.28,0.8405
96.31,0.8422
96.41,0.8440
96.41,0.8457
96.41,0.8474
96.43,0.8491
96.51,0.8509
96.54,0.8526
96.59,0.8543
96.65,0.8560
96.70,0.8578
96.71,0.8595
96.73,0.8612
96.75,0.8629
96.75,0.8647
96.77,0.8664
96.78,0.8681
96.80,0.8698
96.84,0.8716
96.86,0.8733
96.91,0.8750
96.92,0.8767
97.01,0.8784
97.04,0.8802
97.08,0.8819
97.08,0.8836
97.13,0.8853
97.25,0.8871
97.27,0.8888
97.28,0.8905
97.30,0.8922
97.33,0.8940
97.35,0.8957
97.38,0.8974
97.45,0.8991
97.55,0.9009
97.58,0.9026
97.70,0.9043
97.74,0.9060
97.76,0.9078
97.82,0.9095
97.85,0.9112
97.88,0.9129
97.90,0.9147
97.99,0.9164
98.06,0.9181
98.12,0.9198
98.15,0.9216
98.16,0.9233
98.18,0.9250
98.21,0.9267
98.25,0.9284
98.33,0.9302
98.36,0.9319
98.38,0.9336
98.50,0.9353
98.52,0.9371
98.60,0.9388
98.63,0.9405
98.68,0.9422
98.71,0.9440
98.77,0.9457
98.78,0.9474
98.92,0.9491
98.94,0.9509
99.01,0.9526
99.07,0.9543
99.11,0.9560
99.24,0.9578
99.29,0.9595
99.35,0.9612
99.49,0.9629
99.54,0.9647
99.58,0.9664
99.86,0.9681
99.94,0.9698
100.05,0.9716
100.22,0.9733
100.33,0.9750
100.46,0.9767
100.79,0.9784
101.08,0.9802
101.58,0.9819
102.41,0.9836
102.50,0.9853
102.95,0.9871
103.45,0.9888
104.04,0.9905
104.86,0.9922
105.12,0.9940
187.33,0.9957
190.72,0.9974
192.11,0.9991
199.54,1.0000


==> generated/latency_cdf.csv <==
ms,cdf
147.37,0.0008
164.99,0.0033
169.48,0.0058
177.78,0.0083
180.87,0.0108
182.14,0.0133
185.21,0.0158
186.44,0.0183
188.17,0.0208
189.14,0.0233
189.69,0.0258
192.03,0.0283
193.19,0.0308
196.18,0.0333
197.50,0.0358
199.54,0.0383
199.91,0.0408
200.40,0.0433
201.85,0.0458
202.82,0.0483
204.56,0.0508
205.03,0.0533
206.15,0.0558
207.02,0.0583
207.96,0.0608
208.87,0.0633
210.46,0.0658
211.45,0.0683
211.80,0.0708
212.76,0.0733
212.88,0.0758
213.71,0.0783
214.40,0.0808
215.95,0.0833
216.93,0.0858
217.14,0.0883
217.55,0.0908
218.32,0.0933
218.68,0.0958
219.06,0.0983
219.88,0.1008
220.43,0.1033
220.69,0.1058
221.35,0.1083
221.74,0.1108
222.37,0.1133
223.30,0.1158
224.08,0.1183
224.48,0.1208
225.10,0.1233
225.53,0.1258
225.97,0.1283
226.48,0.1308
226.52,0.1333
226.99,0.1358
227.15,0.1383
227.38,0.1408
227.89,0.1433
228.01,0.1458
228.49,0.1483
228.64,0.1508
229.19,0.1533
229.54,0.1558
230.08,0.1583
230.96,0.1608
231.24,0.1633
231.55,0.1658
231.91,0.1683
232.08,0.1708
232.79,0.1733
233.28,0.1758
233.46,0.1783
233.76,0.1808
234.33,0.1833
234.77,0.1858
235.18,0.1883
236.09,0.1908
236.38,0.1933
236.54,0.1958
236.84,0.1983
237.09,0.2008
237.44,0.2033
237.91,0.2058
238.24,0.2083
238.90,0.2108
239.23,0.2133
239.59,0.2158
239.87,0.2183
240.14,0.2208
240.38,0.2233
240.88,0.2258
241.23,0.2283
241.30,0.2308
241.44,0.2333
241.70,0.2358
242.11,0.2383
242.40,0.2408
242.73,0.2433
242.88,0.2458
243.08,0.2483
243.44,0.2508
243.86,0.2533
244.03,0.2558
244.24,0.2583
244.35,0.2608
244.57,0.2633
244.79,0.2658
244.87,0.2683
245.00,0.2708
245.15,0.2733
245.44,0.2758
245.59,0.2783
245.76,0.2808
245.92,0.2833
245.99,0.2858
246.28,0.2883
246.46,0.2908
246.58,0.2933
246.80,0.2958
247.20,0.2983
247.51,0.3008
247.90,0.3033
248.09,0.3058
248.19,0.3083
248.40,0.3108
248.81,0.3133
248.91,0.3158
249.41,0.3183
250.05,0.3208
250.41,0.3233
250.77,0.3258
250.88,0.3283
251.44,0.3308
251.76,0.3333
251.85,0.3358
252.27,0.3383
252.74,0.3408
253.04,0.3433
253.22,0.3458
253.34,0.3483
253.76,0.3508
254.14,0.3533
254.65,0.3558
255.09,0.3583
255.35,0.3608
255.53,0.3633
255.84,0.3658
256.50,0.3683
256.61,0.3708
256.85,0.3733
257.02,0.3758
257.26,0.3783
257.46,0.3808
257.53,0.3833
257.70,0.3858
257.90,0.3883
258.11,0.3908
258.36,0.3933
258.69,0.3958
259.14,0.3983
259.26,0.4008
259.56,0.4033
259.63,0.4058
260.00,0.4083
260.18,0.4108
260.26,0.4133
260.49,0.4158
260.54,0.4183
260.84,0.4208
261.30,0.4233
261.63,0.4258
262.08,0.4283
262.42,0.4308
262.66,0.4333
262.93,0.4358
263.19,0.4383
263.56,0.4408
264.12,0.4433
264.86,0.4458
265.00,0.4483
265.64,0.4508
265.73,0.4533
265.96,0.4558
266.15,0.4583
266.22,0.4608
266.58,0.4633
266.62,0.4658
266.96,0.4683
267.18,0.4708
267.24,0.4733
267.44,0.4758
267.67,0.4783
267.75,0.4808
268.08,0.4833
268.19,0.4858
268.43,0.4883
268.94,0.4908
269.13,0.4933
269.28,0.4958
269.57,0.4983
269.76,0.5008
270.15,0.5033
270.31,0.5058
270.47,0.5083
270.70,0.5108
270.94,0.5133
271.34,0.5158
271.65,0.5183
272.10,0.5208
272.58,0.5233
273.01,0.5258
273.22,0.5283
273.40,0.5308
273.69,0.5333
274.00,0.5358
274.15,0.5383
274.44,0.5408
274.71,0.5433
275.03,0.5458
275.50,0.5483
275.58,0.5508
275.77,0.5533
275.94,0.5558
276.11,0.5583
276.35,0.5608
276.86,0.5633
277.42,0.5658
277.72,0.5683
277.77,0.5708
277.96,0.5733
278.30,0.5758
278.93,0.5783
279.33,0.5808
279.50,0.5833
279.78,0.5858
280.03,0.5883
280.18,0.5908
280.42,0.5933
280.68,0.5958
280.94,0.5983
281.19,0.6008
281.28,0.6033
281.61,0.6058
281.81,0.6083
282.01,0.6108
282.19,0.6133
282.48,0.6158
282.68,0.6183
282.93,0.6208
283.12,0.6233
283.23,0.6258
283.46,0.6283
283.78,0.6308
284.09,0.6333
284.63,0.6358
285.30,0.6383
285.68,0.6408
286.12,0.6433
286.65,0.6458
286.81,0.6483
287.08,0.6508
287.26,0.6533
287.40,0.6558
287.69,0.6583
287.88,0.6608
288.15,0.6633
288.62,0.6658
288.87,0.6683
289.22,0.6708
289.40,0.6733
289.56,0.6758
289.75,0.6783
289.87,0.6808
290.05,0.6833
290.28,0.6858
290.59,0.6883
290.80,0.6908
290.87,0.6933
291.55,0.6958
292.11,0.6983
292.31,0.7008
292.43,0.7033
292.64,0.7058
293.39,0.7083
293.52,0.7108
293.78,0.7133
293.99,0.7158
294.37,0.7183
294.76,0.7208
294.98,0.7233
295.05,0.7258
295.28,0.7283
295.61,0.7308
295.89,0.7333
296.03,0.7358
296.21,0.7383
296.32,0.7408
296.56,0.7433
296.65,0.7458
297.15,0.7483
297.45,0.7508
297.75,0.7533
297.96,0.7558
298.36,0.7583
298.52,0.7608
298.58,0.7633
298.83,0.7658
299.47,0.7683
300.13,0.7708
300.67,0.7733
301.37,0.7758
301.77,0.7783
301.92,0.7808
302.01,0.7833
302.34,0.7858
302.75,0.7883
303.03,0.7908
303.26,0.7933
303.69,0.7958
304.05,0.7983
304.16,0.8008
304.33,0.8033
304.49,0.8058
304.80,0.8083
305.05,0.8108
305.20,0.8133
305.36,0.8158
305.69,0.8183
305.94,0.8208
306.23,0.8233
306.43,0.8258
307.05,0.8283
307.08,0.8308
307.16,0.8333
307.84,0.8358
308.40,0.8383
308.90,0.8408
309.43,0.8433
310.04,0.8458
310.39,0.8483
310.92,0.8508
311.33,0.8533
312.08,0.8558
312.42,0.8583
312.60,0.8608
313.13,0.8633
313.28,0.8658
313.45,0.8683
313.85,0.8708
313.98,0.8733
314.58,0.8758
314.81,0.8783
315.14,0.8808
315.74,0.8833
316.03,0.8858
316.56,0.8883
317.20,0.8908
317.57,0.8933
318.01,0.8958
318.51,0.8983
319.01,0.9008
319.46,0.9033
320.14,0.9058
320.39,0.9083
321.28,0.9108
321.85,0.9133
323.70,0.9158
323.77,0.9183
323.97,0.9208
324.40,0.9233
325.27,0.9258
325.61,0.9283
327.15,0.9308
328.06,0.9333
328.50,0.9358
328.71,0.9383
329.03,0.9408
330.38,0.9433
331.07,0.9458
331.44,0.9483
332.73,0.9508
334.01,0.9533
335.25,0.9558
335.82,0.9583
336.20,0.9608
337.04,0.9633
340.30,0.9658
342.57,0.9683
344.37,0.9708
347.00,0.9733
348.72,0.9758
349.21,0.9783
350.00,0.9808
352.76,0.9833
354.54,0.9858
355.70,0.9883
356.61,0.9908
359.57,0.9933
368.23,0.9958
372.18,0.9983
378.50,1.0000


==> generated/train_curve.csv <==
epoch,loss,lr,seconds
0,0.020800,1e-3,1100
1,0.015800,1e-3,1100
2,0.012050,1e-3,1100
3,0.009238,1e-3,1100
4,0.007128,1e-3,1100
5,0.005546,1e-3,1100
6,0.004360,1e-3,1100
7,0.003470,1e-3,1100
8,0.002802,1e-3,1100
9,0.002302,1e-3,1100
10,0.001926,1e-3,1100
11,0.001645,1e-3,1100
12,0.001434,1e-3,1100
13,0.001275,1e-3,1100
14,0.001156,1e-3,1100
15,0.001067,1e-3,1100
16,0.001000,1e-3,1100
17,0.000950,1e-3,1100
18,0.000913,1e-3,1100
19,0.000885,1e-3,1100


==> generated/train_curve_chillon.csv <==
epoch,loss
0,0.055860
1,0.003847
2,0.003067
3,0.002720
4,0.002418
5,0.002285
6,0.002178
7,0.002106
8,0.002060
9,0.002027
10,0.001998
11,0.001979
12,0.001965
13,0.001955
14,0.001947
15,0.001957
16,0.001945
17,0.001939
18,0.001941


==> generated/train_curve_kw51.csv <==
epoch,loss
0,0.071919
1,0.005104
2,0.003801
3,0.003446
4,0.002989
5,0.002796
6,0.002674
7,0.002600
8,0.002484
9,0.002463
10,0.002328
11,0.002188
12,0.002035
13,0.001930
14,0.001843
15,0.001751
16,0.001642
17,0.001577
18,0.001515
19,0.001485
20,0.001452
21,0.001430
22,0.001411
23,0.001398
24,0.001386
25,0.001384
26,0.001371
27,0.001365
28,0.001360
29,0.001358


==> generated/train_curve_vanersborg.csv <==
epoch,loss
0,0.052055
1,0.005534
2,0.004826
3,0.004503
4,0.004191
5,0.004005
6,0.003861
7,0.003775
8,0.003732
9,0.003670
10,0.003588
11,0.002831
12,0.002401
13,0.002248
14,0.002182
15,0.002036
16,0.001971
17,0.001923
18,0.001859
19,0.001823
20,0.001783
21,0.001762
22,0.001737
23,0.001737
24,0.001720


==> generated/vanersborg_err_anomaly.csv <==
err_pca,err_vit
0.000982532,0.00218924
0.000957589,0.00198677
0.00103871,0.00217066
0.00103,0.00182288
0.000992135,0.0014556
0.000993247,0.00152493
0.00102462,0.00155659
0.00116592,0.00240182
0.000979296,0.00188402
0.000996478,0.00222145
0.000967993,0.00181326
0.00101332,0.0022489
0.000985893,0.00161786
0.00100111,0.00132297
0.00095058,0.00131614
0.00100731,0.00151165
0.00117456,0.0021685
0.000968245,0.00182954
0.00103756,0.00196487
0.000972249,0.00168139
0.00108685,0.00271767
0.00106842,0.00205267
0.00107213,0.00177232
0.00106115,0.00183675
0.00105094,0.00176906
0.00130555,0.00244598
0.00100738,0.00219921
0.000931962,0.001862
0.000972976,0.00189058
0.00113003,0.00242784
0.00108368,0.0019168
0.00104805,0.00186893
0.00105614,0.00197356
0.00113456,0.00201749
0.00118964,0.00263877
0.00101686,0.00218909
0.000967752,0.00209585
0.000985572,0.00213447
0.00100435,0.00184551
0.000976403,0.00144411
0.00095101,0.00139219
0.000960572,0.0014512
0.000953932,0.00143615
0.00111579,0.00239956
0.0010112,0.00188829
0.000959605,0.00173879
0.000977641,0.0020083
0.00101249,0.0017022
0.00100841,0.00156295
0.000986237,0.00139023
0.00100634,0.00155499
0.000999037,0.00145681
0.00103982,0.00150294
0.00115748,0.00221663
0.000940436,0.00217325
0.000971131,0.00189526
0.000935087,0.00191925
0.00100198,0.00180224
0.000986764,0.00161011
0.000986408,0.00140072
0.00098231,0.00155964
0.00102253,0.00150518
0.00102076,0.00151678
0.00118243,0.00219214
0.000932407,0.00197238
0.000988671,0.00187743
0.000957207,0.00177729
0.00110415,0.0020572
0.00102714,0.00183504
0.00100657,0.00163735
0.00105446,0.00186137
0.00106029,0.00180589
0.00105301,0.00178505
0.00122772,0.00201352
0.000997419,0.00243712
0.00102366,0.00178392
0.000858491,0.00185098
0.00119585,0.00247385
0.00114071,0.00218359
0.00111678,0.00207781
0.00110828,0.00212607
0.00110671,0.00200904
0.00113577,0.0021579
0.00115377,0.00202542
0.000970268,0.0021586
0.00093038,0.00170345
0.000894649,0.00198403
0.00108356,0.00202154
0.00099849,0.00150556
0.000964125,0.00147955
0.000958209,0.00144149
0.000965431,0.00143981
0.000992011,0.00158298
0.00102676,0.00187533
0.000960912,0.00202821
0.000921465,0.00171835
0.000868027,0.00174595
0.00102297,0.00185483
0.00105095,0.00159124
0.00129668,0.00225749
0.00109395,0.00189717
0.000983201,0.00150346
0.000964545,0.00146011
0.000977405,0.0014988
0.000951797,0.00155196
0.000967755,0.00143533
0.00101907,0.0020179
0.00101333,0.00157753
0.000977302,0.00150275
0.000983722,0.00155852
0.000990325,0.00154631
0.000965498,0.00148864
0.000952561,0.00149687
0.000969081,0.00150804
0.000955842,0.00149625
0.000931919,0.00140428
0.000952321,0.00152391
0.00101164,0.00155612
0.000964292,0.00149804
0.000963209,0.00146355
0.000993992,0.00148025
0.00122391,0.00196916
0.00130575,0.00291369
0.000916971,0.00182136
0.000923094,0.00183961
0.000811317,0.00175291
0.00100246,0.00184515
0.00104534,0.00164887
0.0012463,0.00235462
0.00108913,0.00200246
0.000979101,0.00156636
0.000988201,0.00158456
0.000954278,0.00153842
0.000924734,0.0014958
0.000957858,0.001513
0.00103763,0.00238322
0.00101009,0.00171963
0.000947274,0.00150777
0.000966488,0.00154388
0.000929032,0.00152976
0.000933596,0.00150552
0.000965619,0.00153247
0.000998668,0.00162808
0.000922554,0.0015282
0.000981302,0.00151328
0.00101053,0.00164242
0.00103189,0.00168377
0.00094662,0.00154367
0.000950759,0.00149401
0.0009888,0.00155724
0.00127544,0.00218244
0.00134338,0.00303153
0.000907911,0.00183419
0.000942886,0.00187272
0.000870259,0.00159137
0.00101039,0.00192016
0.00106925,0.00182566
0.00126398,0.00233474
0.00111437,0.00192484
0.000987272,0.00162766
0.00098181,0.00162603
0.00101675,0.00168239
0.0010006,0.00167153
0.000981432,0.00170852
0.00106726,0.00201147
0.00101212,0.00171016
0.000989345,0.00162866
0.000960921,0.00157391
0.000975491,0.00162066
0.00104299,0.00171167
0.00097787,0.00161909
0.00098425,0.00171433
0.000987962,0.00165027
0.000999147,0.00163215
0.00101194,0.00177386
0.00104056,0.00181769
0.00098516,0.00168445
0.00100015,0.00172533
0.00101079,0.0017486
0.00121926,0.00209116
0.00133705,0.00240576
0.000918344,0.00213685
0.000949603,0.00180871
0.000834353,0.0018003
0.00114591,0.002235
0.0011681,0.00205347
0.00118636,0.0023468
0.00117315,0.00219009
0.00112198,0.00206903
0.00114452,0.00210993
0.00115781,0.00201355
0.00114418,0.0019333
0.00116607,0.00198696
0.00114223,0.00201537
0.00114755,0.0019916
0.00112663,0.0020138
0.0011147,0.00197747
0.00114816,0.00189285
0.00114776,0.00197064
0.00115064,0.00209657
0.00115639,0.00205295
0.00115093,0.00207459
0.00115355,0.00203607
0.00114216,0.00215076
0.00116688,0.00214314
0.00112748,0.00208186
0.00112109,0.00213281
0.00115176,0.00210379
0.00121637,0.00227994
0.00119074,0.0021962
0.000921287,0.00211695
0.000925629,0.00183193
0.000854232,0.00195401
0.000963681,0.00172611
0.000981579,0.00145469
0.00108779,0.00177524
0.000983551,0.00144077
0.000988611,0.00145371
0.000934618,0.00139626
0.000925276,0.00138362
0.000909598,0.00137019
0.00093253,0.00135619
0.000932595,0.00143955
0.000933626,0.00137512
0.000896722,0.0014232
0.000902252,0.00134626
0.00089401,0.00134225
0.000937297,0.00138885
0.000930747,0.00140054
0.000922714,0.00133168
0.000917606,0.00135173
0.000922324,0.00140729
0.000933259,0.00140781
0.000927949,0.00140217
0.000956112,0.00151282
0.000944705,0.00143402
0.000949709,0.00144064
0.00102652,0.00156129
0.00111443,0.0021525
0.000940012,0.00195227
0.00105082,0.00297969
0.000902197,0.00177099
0.000992562,0.00166335
0.00100175,0.0015106
0.00110468,0.00179314
0.00125982,0.00221705
0.00125281,0.00180167
0.00114577,0.00281299
0.0011092,0.00323642
0.000877254,0.00179492
0.00102313,0.00172296
0.000956524,0.00147494
0.0010844,0.00178563
0.00117418,0.0019512
0.00118976,0.00185043
0.00112102,0.00308971
0.00101424,0.00249903
0.00087633,0.00157095
0.000998976,0.00177197
0.000963275,0.00146076
0.000991151,0.00154948
0.00110843,0.00175767
0.00114215,0.00181206
0.00113674,0.00251671
0.000919735,0.00193501
0.00089018,0.00180698
0.00100565,0.00205825
0.000996863,0.00174822
0.00101145,0.00178007
0.00101818,0.00176337
0.000966744,0.00172067
0.00104046,0.00206387
0.000922967,0.00188008
0.000913217,0.00188571
0.000916994,0.00149835
0.000981489,0.001429
0.0010155,0.00165681
0.000976963,0.00141586
0.000961066,0.00140171
0.00104143,0.00242233
0.000964086,0.00195316
0.000849196,0.00171645
0.000997635,0.0018021
0.00101621,0.00156667
0.00104374,0.00166364
0.00101618,0.00160067
0.00107433,0.00169857
0.00105494,0.00160092
0.00106402,0.00162143
0.00103753,0.00157882
0.00109087,0.00162229
0.00113141,0.00175133
0.00129363,0.00257771
0.000988405,0.00193885
0.000983085,0.00209017
0.000860522,0.00176652
0.000974377,0.00167126
0.00100061,0.00160306
0.00103238,0.00173032
0.00100122,0.00165756
0.00103337,0.00178281
0.00104171,0.00173977
0.00101719,0.00164927
0.00102594,0.00167024
0.00107017,0.00176294
0.00105917,0.00189384
0.00132706,0.00248324
0.00103411,0.00205993
0.000934939,0.0019538
0.000881146,0.00156996
0.000955715,0.0017006
0.000968537,0.00150886
0.000975488,0.00148601
0.000939906,0.00145401
0.000964132,0.00150113
0.000971572,0.00150572
0.000943566,0.00146242
0.000936363,0.00152808
0.00105159,0.00164354
0.00104771,0.00181428
0.00135679,0.00235672
0.00102849,0.00241724
0.00085955,0.001751
0.000854321,0.00183276
0.000998576,0.00207976
0.00102144,0.00183173
0.00101395,0.00178356
0.00100784,0.00175619
0.00102376,0.00177319
0.0010163,0.0018008
0.000988727,0.00176387
0.000980472,0.0018134
0.000966063,0.00178098
0.00101249,0.00173636
0.00120058,0.00236133
0.00102983,0.0020336
0.000919712,0.00188678
0.000852914,0.00191886
0.000937724,0.00160599
0.000924199,0.00128495
0.000934588,0.00126708
0.000911674,0.00130163
0.000929201,0.00136067
0.000924029,0.00127337
0.000931006,0.00129981
0.00092134,0.00127829
0.000931372,0.00129669
0.000982512,0.00145779
0.00121719,0.0021515
0.00101271,0.00203373
0.000997684,0.00200099
0.000898648,0.00178638
0.00100902,0.00176764
0.00101021,0.00155044
0.000997588,0.00159056
0.00102828,0.00165959
0.00102067,0.00160915
0.00102934,0.00167783
0.00121767,0.0031722
0.0010211,0.00174997
0.00101203,0.0020883
0.00085767,0.00174855
0.0010256,0.00168168
0.00102558,0.00159558
0.00104068,0.0016604
0.00100978,0.00162346
0.000978786,0.00155118
0.00101972,0.00165868
0.00124481,0.00295342
0.00102186,0.00163661
0.00100521,0.00209568
0.000884365,0.00155431
0.00097709,0.00172654
0.000964212,0.00147445
0.000956423,0.00153146
0.000954686,0.00151785
0.000917192,0.00143946
0.000982325,0.0015174
0.00122588,0.00288279
0.00103968,0.0020227
0.000901674,0.00182345
0.000884146,0.00182251
0.00103152,0.0020862
0.00101705,0.00178779
0.00101607,0.00178985
0.0010015,0.00182521
0.000993985,0.00183054
0.00100915,0.0017957
0.00113808,0.00281424
0.000990165,0.00190184
0.000899628,0.0019053
0.000882189,0.00191441
0.000933949,0.00159368
0.000923279,0.0012905
0.000903379,0.00125985
0.000931477,0.0013541
0.000941408,0.00131487
0.000946073,0.00138809
0.00110746,0.00324531
0.00100381,0.00184582


==> generated/vanersborg_err_normal.csv <==
err_pca,err_vit
0.000878258,0.00226735
0.000892524,0.00173067
0.00123947,0.00301376
0.00111129,0.0021551
0.000900012,0.00208875
0.00088235,0.00170227
0.00124062,0.00298931
0.00112686,0.00208993
0.00089104,0.00197482
0.000871675,0.00142058
0.0012767,0.00285438
0.00112952,0.00217239
0.000853743,0.00164534
0.000861883,0.00181884
0.00114965,0.00263311
0.0010787,0.00219383
0.00086658,0.00180466
0.000881242,0.00193724
0.00117633,0.00312258
0.00115089,0.00247958
0.000868206,0.00207286
0.000957072,0.00186505
0.0010743,0.00230006
0.00110469,0.00190792
0.00109174,0.00188686
0.00110377,0.00197624
0.00118104,0.00243082
0.000990097,0.00174972
0.000866914,0.00205528
0.000956667,0.00174947
0.00106855,0.00237797
0.00105919,0.00192871
0.00106776,0.00189625
0.00108651,0.00204606
0.0011642,0.0025242
0.00100895,0.00169723
0.000867714,0.00191207
0.000935071,0.00150152
0.00106349,0.00209841
0.00102235,0.0017151
0.000973794,0.00170658
0.000981081,0.00173377
0.00120924,0.00313435
0.00102434,0.00198906
0.000820743,0.00174479
0.000936729,0.00191856
0.00105086,0.0018936
0.000997539,0.00151514
0.000954183,0.00138569
0.000986974,0.00155543
0.00110712,0.00453497
0.00100026,0.00195526
0.000843351,0.00203499
0.000960462,0.00201184
0.000989822,0.0015288
0.000936074,0.00161764
0.000916074,0.0014767
0.000977546,0.0015941
0.00111763,0.00635183
0.00100819,0.0019477
0.000847943,0.00173545
0.000747734,0.00167495
0.00114908,0.00212709
0.00119114,0.00236116
0.00137151,0.0030453
0.000846136,0.00196937
0.000752473,0.00168461
0.00114758,0.00210503
0.00124333,0.00230613
0.00136372,0.00283048
0.000866877,0.00185905
0.000789193,0.00164769
0.00110906,0.00207283
0.00122858,0.00214298
0.00126775,0.00263747
0.000778204,0.00176333
0.000790127,0.00186758
0.00101975,0.0020119
0.00111529,0.00189036
0.00120402,0.0025161
0.000787285,0.00194293
0.000796391,0.00193874
0.000988546,0.00172726
0.0011497,0.00215091
0.0012443,0.00282618
0.000819165,0.00170129
0.000766073,0.00171213
0.000953744,0.00178396
0.00102864,0.00160075
0.0014957,0.00284221
0.000981937,0.00168815
0.000833817,0.00184762
0.000742399,0.00169779
0.000945188,0.00175697
0.00102777,0.00156819
0.00150114,0.00291338
0.000988483,0.00174016
0.000832625,0.00180194
0.000764956,0.00154809
0.000938118,0.00171755
0.00096676,0.00160075
0.00143318,0.00242098
0.00098288,0.00201284
0.000784723,0.0017072
0.000742333,0.0018439
0.000935157,0.00182373
0.000942317,0.00157623
0.00124615,0.00221393
0.000988547,0.0021075
0.000771755,0.00177548
0.00076503,0.00189563
0.000917371,0.00161188
0.000940223,0.00154857
0.00126822,0.00205871
0.00099732,0.00203196
0.000839688,0.00193997
0.0007312,0.00168721
0.000941475,0.00194679
0.000904484,0.00150816
0.00089368,0.00147171
0.000898732,0.00149606
0.000935493,0.00146298
0.000940162,0.0014341
0.000885305,0.00147762
0.000904262,0.00148327
0.00095159,0.00152332
0.000913594,0.00153631
0.000928053,0.00144609
0.000931505,0.00152865
0.000943108,0.0015622
0.000955012,0.00163074
0.00092074,0.00145385
0.000971897,0.00153977
0.000909384,0.00147013
0.000920834,0.00162651
0.000922675,0.00146644
0.000879103,0.00138817
0.0009191,0.00148757
0.000925866,0.00149249
0.000941425,0.00153808
0.00093348,0.00145514
0.000953852,0.00154263
0.00091438,0.0014663
0.000935761,0.00140348
0.000925354,0.00145983
0.000956495,0.00144239
0.00104697,0.00223242
0.00110185,0.0029378
0.000958928,0.00191052
0.000869947,0.00210908
0.000731179,0.00172764
0.000908466,0.00162726
0.000867292,0.00135817
0.000869657,0.00136296
0.000878008,0.00129911
0.000892433,0.0012666
0.000917296,0.00132419
0.000878237,0.00128491
0.000877102,0.00132955
0.000868171,0.00131487
0.000848041,0.00129441
0.000897409,0.00127093
0.000909091,0.0013741
0.000878409,0.0012737
0.000874071,0.00126488
0.00087529,0.00131338
0.00090754,0.00137311
0.000869982,0.00131455
0.00088955,0.00134303
0.000890444,0.00135988
0.000883973,0.00148734
0.000844689,0.00131461
0.000878685,0.00134595
0.000870726,0.00144529
0.000873609,0.00140327
0.000884014,0.00137647
0.000894436,0.00141337
0.000880349,0.00137261
0.00089485,0.00139084
0.000925782,0.00145331
0.00106164,0.00277085
0.00111576,0.00295022
0.000952818,0.00178616
0.000823073,0.00202946
0.000767514,0.00157106
0.000942638,0.00177727
0.000897132,0.00145981
0.000934038,0.00154573
0.000947425,0.00156546
0.000929177,0.00152661
0.000906974,0.00152918
0.000920715,0.00151754
0.000924137,0.00153526
0.000920594,0.00151063
0.000906386,0.00149254
0.000890092,0.00146933
0.000906575,0.00148713
0.000884485,0.00143614
0.000892667,0.00144558
0.000911923,0.00150682
0.000909934,0.00151293
0.000883109,0.00146439
0.000880519,0.00143704
0.000897877,0.00149173
0.000874233,0.00140525
0.000887647,0.00144594
0.000898662,0.00145285
0.000909118,0.00144928
0.000913746,0.00147222
0.000895372,0.00144432
0.000935511,0.00149436
0.000876474,0.00143486
0.000897967,0.00146557
0.000938479,0.00154049
0.0010637,0.00268631
0.00113794,0.00265297
0.000976061,0.00174645
0.000808005,0.00178617
0.000760024,0.00184143
0.000986494,0.00191866
0.000940691,0.0016975
0.00094015,0.00171492
0.000962899,0.00164886
0.000908046,0.00156482
0.000986195,0.00168596
0.0009149,0.00170113
0.000945709,0.00167134
0.0009116,0.00170743
0.00093534,0.00170982
0.000939795,0.00167646
0.000942686,0.00164494
0.00094846,0.00170799
0.000954112,0.00175093
0.000966523,0.00178214
0.000978844,0.00178413
0.000935871,0.00173482
0.000919419,0.00158665
0.000952521,0.00171951
0.000966084,0.00175704
0.000957183,0.00167579
0.000979247,0.00166415
0.000957754,0.00165412
0.000925173,0.00158439
0.000986643,0.00166941
0.000955925,0.00180253
0.000927561,0.00164135
0.000931297,0.00168247
0.000953512,0.00164095
0.00103553,0.00197659
0.00103827,0.00215745
0.000984551,0.00209814
0.000792483,0.00186377
0.000762429,0.00190772
0.000975346,0.0017832
0.000908463,0.00134022
0.000911463,0.00135398
0.00090988,0.00134186
0.000903796,0.00137556
0.000911353,0.00137652
0.000895912,0.00133778
0.000910714,0.00132092
0.000899233,0.00128089
0.000925368,0.00133386
0.000899082,0.00132683
0.000896901,0.00133387
0.000897729,0.00133451
0.000903787,0.00128091
0.000898536,0.0013073
0.000885101,0.00131253
0.000905113,0.00132762
0.000881448,0.0013068
0.000900753,0.00134499
0.000903386,0.00136071
0.000889976,0.00137153
0.000925153,0.00139997
0.000908053,0.00134462
0.000919096,0.00140226
0.00092437,0.00138338
0.00086912,0.00132338
0.000918922,0.00143387
0.000898725,0.00135754
0.000899909,0.00136077
0.000973779,0.00168542
0.00105771,0.00197411
0.000964526,0.00220487
0.000914378,0.00183084
0.000847532,0.00170601
0.000965622,0.00181716
0.00103392,0.0017699
0.00155579,0.00388065
0.00103229,0.00172681
0.000908907,0.00192751
0.000869562,0.00181705
0.000993243,0.00165287
0.00100559,0.00169279
0.00150711,0.00364676
0.00101588,0.00162588
0.000935571,0.00196881
0.000857895,0.00154905
0.00095197,0.00175957
0.000999757,0.00162103
0.00140521,0.00486847
0.00103319,0.00200611
0.000875423,0.00213161
0.000860404,0.00187425
0.000946727,0.00190613
0.000965723,0.00161773
0.0012137,0.00474667
0.000981997,0.00197938
0.000930314,0.00233723
0.000846152,0.00187748
0.000892972,0.00152938
0.000922584,0.00129285
0.00118138,0.00467061
0.00098365,0.0019161
0.000894397,0.00169429
0.000771248,0.00180176
0.000971501,0.00170659
0.000980971,0.00147361
0.000933548,0.00139778
0.000964825,0.00155941
0.00098818,0.00157175
0.00108793,0.0022636
0.00135868,0.00327803
0.00100316,0.00199798
0.000849991,0.00169534
0.000781272,0.00164613
0.000920292,0.00154818
0.00096204,0.00148782
0.000924362,0.00142621
0.000982543,0.00172111
0.000994734,0.00170816
0.00110425,0.00246208
0.00137265,0.00321871
0.00098763,0.0017832
0.000892933,0.00180679
0.000778525,0.00151126
0.000974256,0.00175929
0.000948621,0.0016505
0.000937559,0.00161536
0.000973488,0.00169993
0.000982395,0.00176856
0.00114475,0.00285122
0.00130289,0.00264816
0.00105623,0.00231965
0.000863593,0.00171777
0.000787174,0.00182296
0.000978819,0.00188652
0.000934985,0.00149298
0.000912273,0.00152583
0.000955985,0.00155385
0.000924159,0.00149948
0.00103018,0.00172298
0.00120879,0.00237499
0.00101118,0.00202912
0.000866354,0.00178383
0.000790941,0.00186707
0.00100829,0.00191859
0.000952841,0.00141019
0.00090351,0.00130987
0.000945782,0.00140626
0.000912125,0.00134447
0.000995669,0.00171594
0.0012271,0.0021717
0.00100775,0.0019815
0.00105288,0.00311275
0.000807937,0.00166828
0.000974611,0.00196404
0.000934901,0.00152972
0.000967117,0.0015988
0.000928477,0.00157639
0.000939748,0.00157541
0.000933264,0.00161775
0.000929224,0.00160246
0.000953622,0.00155084
0.000975297,0.00166128
0.00098616,0.00164683
0.000926171,0.00153207
0.000944014,0.00153719
0.00094934,0.00157684
0.000925281,0.00148925
0.000946934,0.00151348
0.000969698,0.00156696
0.000954889,0.00159569
0.000976207,0.00147961
0.000985963,0.00154319
0.0013375,0.00415391
0.00105199,0.00198651
0.000973469,0.00145047
0.000960722,0.00148878
0.000971503,0.00147205
0.00099819,0.00155238
0.001033,0.00155891
0.00110977,0.00198795
0.00130864,0.0028414
0.00105055,0.00166704
0.00102244,0.00147691
0.000996397,0.00150143
0.000974347,0.00141012
0.00108257,0.00178525
0.00145605,0.00390645
0.00108439,0.00258555
0.00100487,0.00297832
0.000839534,0.00167104
0.000957137,0.00192264
0.000925368,0.00164917
0.000904785,0.00166122
0.000916426,0.0017175
0.000888228,0.00167453
0.000947294,0.00174394
0.000907593,0.0016829
0.000923955,0.00164784
0.000994535,0.00177721
0.000956045,0.00178247
0.000936277,0.00171078
0.000942128,0.00167381
0.000915795,0.00168769
0.000931234,0.00174452
0.000936668,0.00171017
0.00092618,0.00173808
0.000935475,0.00171868
0.0009632,0.00173686
0.000960214,0.00167463
0.00132784,0.00429583
0.00106031,0.00239384
0.000975312,0.00173444
0.000959532,0.00166605
0.000927038,0.00170309
0.000988433,0.00169656
0.000956677,0.00158857
0.0010715,0.00207185
0.00129428,0.00323684
0.00101594,0.00189149
0.000976567,0.00170596
0.000961239,0.00166515
0.00101249,0.0017675
0.0010989,0.00216727
0.00145191,0.00384571
0.00104936,0.00237661
0.000961909,0.00257551
0.000857113,0.00153441
0.000994128,0.00193673
0.00099563,0.00177102
0.0009276,0.00161829
0.000981274,0.00176251
0.000926954,0.00166602
0.000974802,0.00167334
0.000943813,0.0016809
0.000984663,0.00175208
0.000970834,0.0017497
0.000983757,0.00176046
0.000976464,0.00170892
0.0010054,0.00173117
0.000973302,0.00167467
0.000961651,0.00179992
0.00095676,0.00170389
0.000954086,0.00163845
0.000984778,0.00168342
0.000934058,0.00155528
0.00099767,0.00166887
0.00127114,0.00375299
0.00102659,0.00181367
0.000964616,0.00163589
0.0010067,0.00169993
0.00102961,0.00170735
0.00102715,0.00174941
0.00109253,0.00177826
0.00104284,0.00181077
0.0012234,0.00246101
0.00104331,0.00177097
0.00101658,0.00163499
0.000998426,0.00172747
0.000994991,0.00164545
0.00103737,0.001907
0.00139377,0.00281578
0.00109314,0.00212301
0.000857368,0.00196151
0.000809291,0.00184262
0.000943236,0.00202784
0.000881989,0.0015936
0.000957993,0.00162293
0.000961994,0.00160856
0.000938172,0.00165433
0.000932886,0.00160045
0.000914525,0.00164637
0.000941396,0.00164248
0.000916633,0.00160296
0.000937121,0.00163419
0.000943261,0.00159701
0.000916261,0.0015628
0.000906184,0.00157849
0.000909515,0.00156875
0.00093082,0.00162005
0.000951353,0.00159941
0.000932475,0.00163955
0.000940143,0.00159944
0.000933758,0.00167111
0.00104264,0.00203969
0.000984551,0.00173569
0.000950384,0.00170343
0.000956133,0.00164632
0.000991147,0.00173493
0.000947962,0.00164803
0.000965268,0.00167771
0.000993801,0.00174161
0.00106973,0.00189771
0.00095329,0.00164628
0.000931476,0.00157021
0.000934349,0.00157841
0.0009437,0.00157954
0.000974318,0.00173782
0.00120492,0.00211463
0.00103419,0.00301285
0.000846539,0.00202834
0.000815685,0.00189526
0.00092866,0.00171633
0.000884255,0.00129375
0.000919925,0.00132303
0.000926343,0.00138061
0.000933283,0.00137588
0.00090952,0.0013299
0.000924965,0.00134119
0.000928975,0.00135824
0.000938345,0.00136248
0.000930014,0.00135015
0.000925688,0.00133693
0.000902908,0.00129008
0.000902179,0.00131106
0.000925369,0.0013224
0.00090512,0.00133797
0.000914867,0.00131928
0.000938651,0.00136741
0.000906164,0.00131347
0.000933346,0.00133798
0.00105937,0.00183804
0.000939154,0.00135198
0.000918976,0.00142402
0.000929366,0.00136525
0.000940711,0.00137601
0.000935274,0.0013559
0.00090299,0.00138663
0.000972819,0.00144359
0.00101402,0.00156893
0.000920518,0.00133859
0.000924696,0.00135074
0.000934388,0.00134031
0.000920894,0.00132491
0.000973507,0.00148773
0.00120394,0.00210225
0.00104014,0.0027095
0.000933342,0.00186942
0.000828457,0.00164724
0.000987355,0.00189277
0.00115694,0.00226498
0.00109159,0.00251117
0.00129668,0.00374427
0.000886629,0.00180463
0.00083874,0.0016424
0.000994404,0.00186034
0.00121398,0.00246072
0.00109375,0.00226653
0.00128275,0.00339869
0.000924757,0.00186513
0.000865656,0.00160918
0.00103979,0.0017908
0.00120263,0.00244085
0.00107532,0.00213992
0.00125409,0.00366091
0.000841093,0.00172189
0.000847058,0.00190231
0.000959725,0.0018683
0.00106959,0.00183186
0.00107896,0.00236569
0.00113294,0.0030284
0.00082756,0.00181846
0.000813714,0.0019103
0.000925262,0.00157525
0.000992295,0.00166993
0.00105439,0.0020645
0.00118901,0.00352459
0.000940569,0.00196723
0.00084169,0.00170827
0.00120017,0.00193769
0.00131007,0.00229964
0.000940826,0.00177339
0.000916145,0.00194331
0.000850032,0.00171628
0.00117928,0.00223747
0.00128919,0.00221194
0.00093,0.00185733
0.000938499,0.00183933
0.00086347,0.00153032
0.00114112,0.00198308
0.00126686,0.00214728
0.000953884,0.00203852
0.000859535,0.00166548
0.00083141,0.00187325
0.00105357,0.00209889
0.00113135,0.00203497
0.000948887,0.00210381
0.000864158,0.00172064
0.000842178,0.00192425
0.00099049,0.00175032
0.00111324,0.00190824
0.000942024,0.00194592
0.00108995,0.00267075
0.000968904,0.00171487
0.00109496,0.0028623
0.00103586,0.00151397
0.00107154,0.00170284
0.00114674,0.00204035
0.00116017,0.00238306
0.00104256,0.00173284
0.00111372,0.00294385
0.000952034,0.00171658
0.00108545,0.00294326
0.00102634,0.00157593
0.00108743,0.00187107
0.00118891,0.00198012
0.00116477,0.00238688
0.00101068,0.0016086
0.00105415,0.00246302
0.000990962,0.00164229
0.00108162,0.00308193
0.00105303,0.00161252
0.00104945,0.00182825
0.00114961,0.00205363
0.00120304,0.00296068
0.0010547,0.00202179
0.000963505,0.00199932
0.000946493,0.00234133
0.00106769,0.00234309
0.0010841,0.0017749
0.00099436,0.00163966
0.00108442,0.00191738
0.00112979,0.002814
0.00103245,0.00202976
0.00100937,0.00209673
0.000979394,0.00224503
0.00100243,0.0020721
0.00100501,0.00156202
0.0009579,0.00158233
0.00096988,0.0016281
0.00113424,0.00318934
0.00105153,0.00187444
0.000960289,0.0018628
0.000862858,0.00176435
0.000986079,0.00174053
0.000999939,0.00157344
0.00096753,0.00147892
0.000957927,0.00142016
0.00102809,0.00151883
0.000939422,0.00137746
0.000940843,0.00136868
0.00102471,0.00150228
0.00118881,0.00174574
0.00109948,0.00173421
0.00126075,0.00227449
0.00152289,0.00246524
0.00100614,0.00205573
0.000992191,0.00199445
0.000868069,0.00175348
0.00102735,0.00167822
0.00104877,0.00179182
0.000984162,0.0016773
0.000994973,0.00158477
0.00107406,0.00161436
0.000934355,0.00139661
0.000958239,0.00145946
0.000988623,0.00152851
0.00115996,0.00178034
0.00111391,0.00181677
0.00122876,0.00238194
0.00154808,0.00256475
0.00100031,0.00201887
0.00104417,0.00197647
0.000884047,0.00154667
0.00102252,0.00185098
0.0010802,0.0017411
0.00106773,0.00181177
0.00111929,0.0019963
0.00116287,0.0019114
0.00114535,0.00190011
0.00108666,0.00189515
0.00113197,0.00192976
0.00122001,0.00208575
0.00116355,0.00195367
0.001235,0.00233073
0.00153594,0.00258496
0.00104582,0.00238757
0.00098413,0.00186693
0.000892262,0.00178167
0.00122913,0.00256328
0.00123035,0.00242176
0.00123433,0.00236564
0.00119927,0.0023219
0.00116274,0.00226637
0.00117472,0.00220249
0.00119187,0.00229814
0.00118421,0.00227704
0.00119136,0.00225592
0.00116157,0.00218479
0.00116564,0.00234641
0.00129065,0.00218656
0.00103528,0.00218051
0.00097985,0.00190473
0.000887944,0.00197455
0.00104488,0.00180076
0.00103615,0.00156315
0.00101698,0.0015172
0.00103059,0.00146965
0.00103505,0.00160611
0.000982005,0.00138524
0.00101379,0.00147503
0.00102034,0.00145884
0.00102368,0.0014925
0.000993241,0.00147343
0.00101189,0.00156702
0.00121101,0.00205667
0.00100652,0.00201882


==> generated/vanersborg_files_anomaly.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit
18.2247,-2.5,0.00103072,0.001919,0.0222,0.0000
18.6018,-1.6,0.00102341,0.00183354,0.0000,0.0000
18.7365,-2.7,0.00102177,0.00175565,0.0345,0.0138
19.5594,0.0,0.0010264,0.00192152,0.0000,0.1000
19.6126,-1.6,0.0010049,0.00173817,0.0429,0.0000
19.6416,-2.1,0.000996596,0.00182229,0.0000,0.1000


==> generated/vanersborg_files_normal.csv <==
day,temp,pca_mean,vit_mean,frac_alarm_pca,frac_alarm_vit
0.0000,3.8,0.00102297,0.00220472,0.0500,0.2000
0.7252,5.0,0.00100826,0.00208307,0.0000,0.0750
3.6842,1.5,0.00103183,0.0021134,0.1200,0.1200
6.5304,3.8,0.000976724,0.00187165,0.1333,0.0667
6.9533,2.3,0.000917299,0.00157225,0.0000,0.0118
7.8239,-1.1,0.00101448,0.00222489,0.1000,0.1667
9.7584,4.4,0.000980867,0.00183217,0.0600,0.0600
10.8142,-0.5,0.000981233,0.0017727,0.0432,0.0595
12.2248,1.2,0.00102328,0.00220505,0.0667,0.1667
13.1121,-3.9,0.00100555,0.00192867,0.1200,0.0000
15.1432,-3.0,0.00105723,0.00211052,0.0000,0.1750
16.1350,-8.0,0.00108312,0.00188147,0.0533,0.0000


==> generated/vanersborg_roc_pca.csv <==
fpr,tpr,prec
0.99861,1,0.35746
0.99167,1,0.35907
0.98333,1,0.36101
0.97639,1,0.36265
0.96806,1,0.36463
0.96111,0.9975,0.36572
0.95417,0.9975,0.3674
0.94722,0.995,0.36852
0.94028,0.995,0.37023
0.93194,0.995,0.37231
0.925,0.9925,0.37347
0.92222,0.985,0.3724
0.91667,0.98,0.37262
0.91111,0.975,0.37285
0.90417,0.975,0.37464
0.89722,0.9725,0.37585
0.89028,0.9725,0.37767
0.88333,0.97,0.37891
0.87639,0.9675,0.38016
0.87083,0.965,0.38105
0.86389,0.9625,0.38232
0.85694,0.96,0.38362
0.85139,0.9575,0.38454
0.84444,0.955,0.38586
0.8375,0.955,0.38782
0.83056,0.9525,0.38917
0.82361,0.95,0.39054
0.81806,0.9475,0.39153
0.81111,0.945,0.39293
0.80417,0.9425,0.39435
0.79861,0.94,0.39537
0.79444,0.9325,0.39471
0.78889,0.93,0.39574
0.78056,0.93,0.39829
0.77222,0.93,0.40086
0.76667,0.9275,0.40195
0.75833,0.9275,0.40458
0.75139,0.925,0.40615
0.74583,0.9225,0.40728
0.73889,0.92,0.40889
0.73194,0.92,0.41117
0.72639,0.915,0.4117
0.72222,0.9075,0.4111
0.71667,0.905,0.4123
0.70972,0.9025,0.41399
0.70556,0.895,0.41339
0.70278,0.8875,0.41231
0.7,0.8775,0.41053
0.69444,0.875,0.41176
0.6875,0.8725,0.41351
0.68056,0.87,0.41527
0.675,0.8675,0.41657
0.66667,0.8675,0.41959
0.66111,0.8625,0.42022
0.65556,0.86,0.42157
0.65139,0.8525,0.42099
0.64722,0.8475,0.42112
0.64444,0.8375,0.41927
0.63889,0.8325,0.41992
0.63472,0.8275,0.42005
0.62778,0.825,0.42199
0.62361,0.8175,0.42139
0.61806,0.815,0.42283
0.60972,0.815,0.42614
0.60417,0.8125,0.42763
0.59861,0.8075,0.42838
0.59028,0.8075,0.43182
0.58611,0.8025,0.43203
0.57917,0.8,0.43419
0.57361,0.7975,0.43579
0.56528,0.7975,0.43939
0.55972,0.7925,0.44028
0.55417,0.79,0.44196
0.54861,0.785,0.44288
0.54167,0.7825,0.44523
0.5375,0.7775,0.44556
0.53333,0.77,0.44509
0.52917,0.765,0.44541
0.52222,0.7625,0.44787
0.51528,0.76,0.45037
0.51111,0.755,0.45075
0.50694,0.7475,0.4503
0.50139,0.7425,0.45137
0.49583,0.74,0.45329
0.49028,0.735,0.4544
0.48611,0.73,0.45483
0.47917,0.7275,0.45755
0.475,0.72,0.45714
0.46944,0.7175,0.4592
0.46806,0.705,0.45557
0.46389,0.6975,0.45514
0.46111,0.69,0.45395
0.45694,0.6825,0.45349
0.45278,0.6775,0.45394
0.45,0.6675,0.45178
0.44444,0.6625,0.45299
0.44167,0.655,0.45172
0.43333,0.655,0.45645
0.42639,0.6525,0.45951
0.42222,0.6475,0.46004
0.41667,0.6425,0.4614
0.41528,0.6325,0.45833
0.41111,0.625,0.45788
0.40556,0.62,0.45926
0.40417,0.61,0.45607
0.4,0.6025,0.45558
0.39583,0.595,0.45507
0.39306,0.5875,0.45367
0.38611,0.585,0.45703
0.38333,0.5775,0.45562
0.37778,0.5725,0.45709
0.37222,0.5675,0.45859
0.36944,0.56,0.45714
0.36389,0.555,0.45868
0.36111,0.545,0.45607
0.35694,0.54,0.45666
0.35278,0.5325,0.4561
0.35,0.525,0.45455
0.34167,0.525,0.46053
0.33611,0.52,0.46222
0.33333,0.5125,0.46067
0.32917,0.505,0.46014
0.32639,0.495,0.45727
0.32361,0.4875,0.45561
0.32222,0.475,0.45024
0.31944,0.4675,0.44844
0.31389,0.4625,0.45012
0.31111,0.4525,0.44691
0.30694,0.4475,0.4475
0.30417,0.4375,0.44416
0.30139,0.4275,0.44072
0.3,0.4175,0.43603
0.29861,0.405,0.42971
0.29583,0.3975,0.42742
0.29306,0.3875,0.4235
0.29028,0.3775,0.41944
0.29028,0.365,0.41127
0.2875,0.355,0.40688
0.28333,0.35,0.40698
0.28056,0.34,0.40237
0.27778,0.33,0.39759
0.275,0.3225,0.3945
0.26944,0.3175,0.39564
0.26528,0.31,0.39365
0.2625,0.3025,0.39032
0.25694,0.2975,0.39145
0.25,0.2975,0.39799
0.24722,0.2875,0.39249
0.24444,0.2775,0.38676
0.24167,0.27,0.38298
0.23611,0.265,0.38406
0.23194,0.2575,0.38148
0.22639,0.255,0.38491
0.22222,0.2475,0.38224
0.21667,0.245,0.38583
0.2125,0.2375,0.38306
0.20833,0.23,0.38017
0.20417,0.225,0.37975
0.19861,0.22,0.38095
0.19306,0.215,0.38222
0.1875,0.2125,0.38636
0.18194,0.2075,0.38785
0.17639,0.205,0.39234
0.17083,0.2,0.39409
0.16528,0.195,0.39594
0.15972,0.1925,0.40104
0.15417,0.1875,0.40323
0.15139,0.1775,0.39444
0.14583,0.175,0.4
0.14167,0.1675,0.39645
0.1375,0.1625,0.39634
0.13611,0.15,0.37975
0.13056,0.145,0.38158
0.12778,0.1375,0.37415
0.125,0.1275,0.3617
0.12222,0.1175,0.34815
0.11944,0.11,0.33846
0.11389,0.105,0.33871
0.1125,0.095,0.31933
0.10833,0.0875,0.30973
0.1,0.0875,0.3271
0.098611,0.0775,0.30392
0.094444,0.07,0.29167
0.088889,0.065,0.28889
0.086111,0.0575,0.27059
0.079167,0.055,0.27848
0.073611,0.0525,0.28378
0.065278,0.0525,0.30882
0.0625,0.0425,0.27419
0.059722,0.035,0.24561
0.051389,0.035,0.27451
0.045833,0.03,0.26667
0.043056,0.0225,0.225
0.036111,0.02,0.23529
0.030556,0.0175,0.24138
0.026389,0.01,0.17391
0.022222,0.0025,0.058824
0.016667,0,0
0.0083333,0,0
0,0,nan


==> generated/vanersborg_roc_vit.csv <==
fpr,tpr,prec
1,0.9975,0.35657
0.99583,0.9925,0.35637
0.99028,0.9875,0.3565
0.98472,0.985,0.35721
0.98056,0.9775,0.35643
0.97222,0.9775,0.35839
0.96806,0.9725,0.3582
0.96111,0.97,0.35926
0.95417,0.97,0.36093
0.94722,0.9675,0.36202
0.93889,0.9675,0.36406
0.93333,0.965,0.36484
0.92778,0.96,0.36502
0.92222,0.955,0.3652
0.91667,0.9525,0.36599
0.90833,0.9525,0.36812
0.90278,0.95,0.36893
0.89583,0.9475,0.37012
0.88889,0.945,0.37132
0.88611,0.9375,0.37019
0.88056,0.9325,0.37041
0.87778,0.9225,0.36863
0.87361,0.9175,0.36847
0.86806,0.9125,0.36869
0.86389,0.9075,0.36853
0.85833,0.9025,0.36874
0.85694,0.89,0.36588
0.85417,0.8825,0.36467
0.84583,0.8825,0.36694
0.84028,0.8775,0.36715
0.83889,0.8675,0.36488
0.83333,0.8625,0.36508
0.83056,0.855,0.36383
0.82222,0.855,0.36617
0.81528,0.8525,0.36746
0.80972,0.85,0.36836
0.80556,0.8425,0.3675
0.79861,0.84,0.36883
0.79167,0.84,0.37086
0.78611,0.835,0.37111
0.78611,0.8225,0.3676
0.78056,0.8175,0.36783
0.78056,0.8025,0.36353
0.77778,0.795,0.36219
0.77361,0.7875,0.36124
0.76944,0.78,0.36028
0.76528,0.775,0.36005
0.76111,0.7675,0.35906
0.75556,0.765,0.36
0.75,0.76,0.36019
0.74306,0.7575,0.36158
0.7375,0.755,0.36255
0.73333,0.7475,0.36155
0.72778,0.7425,0.36175
0.725,0.735,0.36029
0.72222,0.725,0.35802
0.71944,0.7175,0.35652
0.7125,0.715,0.35795
0.70694,0.71,0.35813
0.70278,0.705,0.35787
0.69583,0.7025,0.35934
0.68889,0.7,0.36082
0.68472,0.695,0.36057
0.67917,0.69,0.36078
0.67639,0.6825,0.35921
0.66944,0.68,0.36074
0.66389,0.675,0.36096
0.65972,0.67,0.3607
0.65417,0.665,0.36092
0.64722,0.665,0.36339
0.64306,0.6575,0.36226
0.64028,0.6475,0.35972
0.63611,0.6425,0.35944
0.63056,0.6375,0.35966
0.625,0.6325,0.35989
0.61944,0.63,0.36103
0.6125,0.6275,0.36272
0.60556,0.6275,0.36536
0.6,0.6225,0.36564
0.59444,0.6175,0.36593
0.59306,0.6075,0.36269
0.5875,0.6025,0.36295
0.57917,0.6025,0.36626
0.575,0.5975,0.366
0.56806,0.595,0.36785
0.56111,0.595,0.37072
0.55694,0.5875,0.3695
0.55278,0.58,0.36825
0.54583,0.58,0.3712
0.5375,0.58,0.3748
0.53194,0.575,0.3752
0.52639,0.5725,0.37664
0.51944,0.57,0.37874
0.5125,0.57,0.38191
0.50556,0.5675,0.38409
0.50139,0.56,0.38291
0.49444,0.56,0.38621
0.4875,0.5575,0.3885
0.48333,0.55,0.38732
0.47917,0.545,0.38721
0.47361,0.54,0.38779
0.46806,0.5375,0.38949
0.45972,0.5375,0.39377
0.45556,0.53,0.39259
0.44861,0.53,0.39626
0.44306,0.525,0.39698
0.4375,0.52,0.39771
0.43472,0.5125,0.39575
0.42917,0.5075,0.39648
0.42361,0.505,0.39842
0.42083,0.495,0.39521
0.41528,0.49,0.39596
0.41389,0.48,0.39184
0.40833,0.475,0.39256
0.40417,0.4675,0.39121
0.39861,0.465,0.39323
0.39306,0.46,0.394
0.38889,0.455,0.39394
0.38611,0.445,0.39035
0.38333,0.435,0.38667
0.38056,0.4275,0.38427
0.375,0.4225,0.38497
0.37222,0.4125,0.38106
0.36667,0.41,0.38318
0.36389,0.4,0.37915
0.36111,0.3925,0.3765
0.35694,0.385,0.3747
0.35556,0.3725,0.3679
0.35,0.37,0.37
0.34861,0.3575,0.36294
0.34306,0.3525,0.3634
0.3375,0.35,0.36554
0.33056,0.3475,0.3687
0.325,0.345,0.37097
0.32361,0.3325,0.36339
0.31944,0.325,0.36111
0.31528,0.32,0.36056
0.30972,0.315,0.36103
0.30417,0.3125,0.36337
0.29722,0.31,0.36686
0.29028,0.3075,0.37048
0.28472,0.305,0.37309
0.28194,0.295,0.3676
0.27639,0.29,0.36825
0.27083,0.2875,0.37097
0.26389,0.285,0.375
0.2625,0.275,0.36789
0.25556,0.2725,0.37201
0.25278,0.2625,0.36585
0.24583,0.2625,0.37234
0.24028,0.2575,0.37319
0.23611,0.25,0.37037
0.23056,0.2475,0.37358
0.22778,0.2375,0.3668
0.225,0.23,0.3622
0.22222,0.22,0.35484
0.21806,0.2125,0.35124
0.2125,0.21,0.35443
0.20694,0.205,0.35498
0.20278,0.1975,0.35111
0.19861,0.1925,0.35
0.19444,0.185,0.34579
0.19028,0.18,0.3445
0.1875,0.17,0.33498
0.18611,0.1575,0.3198
0.17917,0.1575,0.32812
0.17361,0.1525,0.32796
0.16806,0.1475,0.32778
0.16528,0.14,0.32
0.1625,0.13,0.30769
0.15833,0.125,0.30488
0.15417,0.1175,0.29747
0.15139,0.1075,0.28289
0.15,0.0975,0.26531
0.14444,0.0925,0.26241
0.14028,0.085,0.25185
0.13472,0.0825,0.25385
0.12778,0.08,0.25806
0.12083,0.08,0.26891
0.11389,0.0775,0.27434
0.11111,0.0675,0.25234
0.10417,0.0675,0.26471
0.098611,0.0625,0.26042
0.095833,0.0525,0.23333
0.093056,0.045,0.21176
0.086111,0.0425,0.21519
0.081944,0.0375,0.2027
0.076389,0.0325,0.19118
0.069444,0.03,0.19355
0.063889,0.0275,0.19298
0.058333,0.0225,0.17647
0.05,0.0225,0.2
0.045833,0.0175,0.175
0.040278,0.0125,0.14706
0.034722,0.01,0.13793
0.027778,0.0075,0.13043
0.023611,0,0
0.016667,0,0
0.0083333,0,0
0,0,nan


==> generated/vanersborg_roc_vit_unmasked.csv <==
fpr,tpr,prec
1,0.9975,0.35657
0.99583,0.9925,0.35637
0.99306,0.9825,0.35469
0.99028,0.975,0.35358
0.98333,0.9725,0.3546
0.97778,0.9675,0.35472
0.97222,0.965,0.35543
0.96806,0.9575,0.35463
0.96667,0.9475,0.35256
0.96389,0.9375,0.3508
0.96111,0.9275,0.34901
0.95694,0.9225,0.34877
0.95417,0.9125,0.34696
0.95139,0.9025,0.34512
0.94722,0.8975,0.34486
0.94444,0.8875,0.343
0.94167,0.88,0.34175
0.93889,0.87,0.33984
0.93194,0.8675,0.34086
0.92917,0.86,0.33959
0.92361,0.855,0.33962
0.92083,0.845,0.33766
0.91806,0.8375,0.33635
0.9125,0.8325,0.33636
0.90972,0.825,0.33503
0.90417,0.82,0.33504
0.90139,0.81,0.33299
0.9,0.8,0.33058
0.89583,0.7925,0.32952
0.89167,0.785,0.32845
0.89028,0.775,0.32597
0.88889,0.7625,0.32275
0.88472,0.7575,0.32234
0.88056,0.75,0.3212
0.87639,0.7425,0.32004
0.87361,0.735,0.31853
0.86667,0.7325,0.31952
0.85972,0.73,0.32053
0.85556,0.725,0.32009
0.85,0.72,0.32
0.84722,0.7125,0.31844
0.84028,0.71,0.31946
0.83472,0.705,0.31937
0.82917,0.7025,0.32005
0.82222,0.7,0.3211
0.81528,0.6975,0.32217
0.81111,0.6925,0.32172
0.80278,0.6925,0.32398
0.79722,0.69,0.32471
0.79167,0.685,0.32464
0.78333,0.685,0.32697
0.77778,0.6825,0.32773
0.76944,0.6825,0.33011
0.7625,0.68,0.3313
0.75694,0.6775,0.33211
0.74861,0.6775,0.33457
0.74583,0.67,0.33292
0.7375,0.67,0.33542
0.73333,0.6625,0.33417
0.72778,0.66,0.33503
0.72361,0.6525,0.33376
0.71944,0.645,0.33247
0.71528,0.64,0.33204
0.70833,0.6375,0.33333
0.70278,0.635,0.33421
0.69861,0.6275,0.33289
0.69028,0.6275,0.33556
0.68472,0.625,0.33647
0.67778,0.6225,0.33786
0.67361,0.6175,0.33743
0.66667,0.615,0.33884
0.6625,0.6075,0.3375
0.65833,0.6025,0.33706
0.65139,0.6,0.3385
0.64583,0.595,0.33855
0.64028,0.5925,0.33954
0.63472,0.5875,0.3396
0.62778,0.5875,0.34207
0.62083,0.585,0.34361
0.61389,0.5825,0.34519
0.60833,0.58,0.34627
0.60278,0.575,0.34639
0.59861,0.5675,0.34498
0.59444,0.5625,0.34456
0.5875,0.56,0.34621
0.58194,0.5575,0.34735
0.57917,0.5475,0.34434
0.57361,0.5425,0.34444
0.56667,0.5425,0.3472
0.56111,0.5375,0.34733
0.55556,0.5325,0.34747
0.55278,0.525,0.34539
0.54722,0.52,0.34551
0.54306,0.515,0.34506
0.53472,0.515,0.34856
0.52778,0.5125,0.35043
0.52222,0.51,0.35172
0.51667,0.505,0.35192
0.50972,0.5025,0.35387
0.50833,0.4925,0.34991
0.50139,0.49,0.35189
0.49444,0.49,0.35507
0.49028,0.4825,0.35348
0.48333,0.48,0.35556
0.48056,0.4725,0.35327
0.47639,0.465,0.35161
0.46944,0.4625,0.35373
0.46528,0.4575,0.35328
0.45972,0.4525,0.35352
0.45417,0.45,0.35503
0.45139,0.44,0.3513
0.44722,0.4325,0.34949
0.44722,0.42,0.34286
0.44444,0.41,0.33884
0.44167,0.4,0.33473
0.4375,0.395,0.33404
0.43194,0.39,0.33405
0.42778,0.385,0.33333
0.42083,0.3825,0.33553
0.41667,0.375,0.33333
0.4125,0.37,0.33258
0.40833,0.3625,0.3303
0.40694,0.35,0.32333
0.40278,0.345,0.32243
0.40139,0.3325,0.31517
0.39722,0.3275,0.31415
0.39167,0.3225,0.31387
0.3875,0.315,0.31111
0.38333,0.31,0.31
0.37639,0.3075,0.31218
0.36944,0.305,0.31443
0.36528,0.3,0.31332
0.35972,0.295,0.313
0.35556,0.29,0.31183
0.35139,0.2825,0.30874
0.34583,0.2775,0.30833
0.34028,0.275,0.30986
0.33333,0.2725,0.31232
0.32778,0.27,0.31395
0.32361,0.2625,0.31065
0.31806,0.2575,0.31024
0.3125,0.255,0.31193
0.30556,0.2525,0.31464
0.29861,0.25,0.31746
0.29583,0.2425,0.3129
0.29444,0.23,0.30263
0.28889,0.2275,0.30435
0.28056,0.2275,0.31058
0.275,0.2225,0.3101
0.27222,0.215,0.30496
0.26528,0.2125,0.30797
0.25972,0.2075,0.30741
0.25417,0.205,0.30943
0.24583,0.205,0.3166
0.24167,0.2,0.31496
0.23611,0.195,0.31452
0.23056,0.19,0.31405
0.22361,0.19,0.32068
0.21806,0.185,0.32035
0.2125,0.18,0.32
0.20694,0.1775,0.32273
0.20556,0.165,0.30841
0.20139,0.16,0.30622
0.19722,0.1525,0.30049
0.19444,0.1425,0.28934
0.18889,0.14,0.29167
0.18472,0.1325,0.28495
0.17778,0.13,0.28889
0.17361,0.125,0.28571
0.16667,0.1225,0.28994
0.16389,0.115,0.28049
0.15556,0.115,0.29114
0.15139,0.1075,0.28289
0.14722,0.1025,0.27891
0.14167,0.0975,0.2766
0.13611,0.0925,0.27407
0.13472,0.0825,0.25385
0.13056,0.075,0.24194
0.12361,0.075,0.2521
0.11667,0.0725,0.25664
0.10972,0.07,0.26168
0.10417,0.0675,0.26471
0.1,0.06,0.25
0.091667,0.06,0.26667
0.086111,0.0575,0.27059
0.079167,0.055,0.27848
0.073611,0.0525,0.28378
0.065278,0.0525,0.30882
0.056944,0.0525,0.33871
0.05,0.0525,0.36842
0.044444,0.0475,0.37255
0.038889,0.0425,0.37778
0.034722,0.0375,0.375
0.029167,0.0325,0.38235
0.025,0.0275,0.37931
0.018056,0.025,0.43478
0.011111,0.0225,0.52941
0.0069444,0.0175,0.58333
0.0027778,0.01,0.66667
0,0,nan


==> generated/vanersborg_sweep.csv <==
k,tau,sens,spec,prec,f1,sens_pca,spec_pca,prec_pca
0.00,0.00172498,0.5475,0.5208,0.3883,0.4544,0.5250,0.6597,0.4615
0.25,0.00183071,0.3875,0.6403,0.3744,0.3808,0.3525,0.7125,0.4052
0.50,0.00193644,0.2900,0.7222,0.3671,0.3240,0.2575,0.7681,0.3815
0.75,0.00204216,0.2050,0.7944,0.3565,0.2603,0.2125,0.8111,0.3846
1.00,0.00214789,0.1375,0.8361,0.3179,0.1920,0.1925,0.8431,0.4053
1.25,0.00225361,0.0850,0.8597,0.2519,0.1271,0.1500,0.8653,0.3822
1.50,0.00235934,0.0700,0.8861,0.2545,0.1098,0.0925,0.8875,0.3136
1.75,0.00246506,0.0450,0.9125,0.2222,0.0748,0.0675,0.9083,0.2903
2.00,0.00257079,0.0350,0.9222,0.2000,0.0596,0.0525,0.9306,0.2958
2.25,0.00267652,0.0300,0.9333,0.2000,0.0522,0.0350,0.9472,0.2692
2.50,0.00278224,0.0275,0.9375,0.1964,0.0482,0.0225,0.9569,0.2250
2.75,0.00288797,0.0200,0.9500,0.1818,0.0360,0.0200,0.9681,0.2581
3.00,0.00299369,0.0125,0.9611,0.1515,0.0231,0.0100,0.9750,0.1818
3.25,0.00309942,0.0075,0.9681,0.1154,0.0141,0.0025,0.9778,0.0588
3.50,0.00320514,0.0050,0.9736,0.0952,0.0095,0.0000,0.9819,0.0000
3.75,0.00331087,0.0000,0.9778,0.0000,nan,0.0000,0.9847,0.0000
4.00,0.0034166,0.0000,0.9792,0.0000,nan,0.0000,0.9861,0.0000
4.25,0.00352232,0.0000,0.9792,0.0000,nan,0.0000,0.9889,0.0000
4.50,0.00362805,0.0000,0.9806,0.0000,nan,0.0000,0.9903,0.0000
4.75,0.00373377,0.0000,0.9833,0.0000,nan,0.0000,0.9931,0.0000
5.00,0.0038395,0.0000,0.9861,0.0000,nan,0.0000,0.9958,0.0000
5.25,0.00394522,0.0000,0.9903,0.0000,nan,0.0000,1.0000,nan
5.50,0.00405095,0.0000,0.9903,0.0000,nan,0.0000,1.0000,nan
5.75,0.00415667,0.0000,0.9917,0.0000,nan,0.0000,1.0000,nan
6.00,0.0042624,0.0000,0.9917,0.0000,nan,0.0000,1.0000,nan

